A Maximum Parsimony analysis of the effect of the environment on the evolution of galaxies

Context. Galaxy evolution and the effect of environment are most often studied using scaling relations or some regression analyses around some given property. These approaches however do not take into account the complexity of the physics of the galaxies and their diversification. Aims. We here investigate the effect of cluster environment on the evolution of galaxies through multivariate unsupervised classification and phylogenetic analyses applied to two relatively large samples from the WINGS survey, one of cluster members and one of field galaxies (2624 and 1476 objects respectively). Methods. These samples are the largest ones ever analysed with a phylogenetic approach in astrophysics. To be able to use the Maximum Parsimony (cladistics) method, we first performed a pre-clustering in 300 clusters with a hierarchical clustering technique, before applying it to these pre-clusters. All these computations used seven parameters: B-V, log(Re), nV , $\mu$e , H$\beta$ , D4000 , log(M *). Results. We have obtained a tree for the combined samples and do not find different evolutionary paths for cluster and field galaxies. However, the cluster galaxies seem to have accelerated evolution in the sense they are statistically more diversified from a primitive common ancestor. The separate analyses show a hint for a slightly more regular evolution of the variables for the cluster galaxies, which may indicate they are more homogeneous as compared to field galaxies in the sense that the groups of the latter appear to have more specific properties. On the tree for the cluster galaxies, there is a separate branch which gathers rejunevated or stripped-off groups of galaxies. This branch is clearly visible on the colour-magnitude diagram, going back from the red sequence towards the blue one. On this diagram, the distribution and the evolutionary paths of galaxies are strikingly different for the two samples. Globally, we do not find any dominant variable able to explain either the groups or the tree structures. Rather, co-evolution appears everywhere, and could depend itself on environment or mass. Conclusions. This study is another demonstration that unsupervised machine learning is able to go beyond the simple scaling relations by taking into account several properties together. The phylogenetic approach is invaluable to trace the evolutionary scenarii and project them onto any biavariate diagram without any a priori modelling. Our WINGS galaxies are all at low redshift, and we now need to go to higher redshfits to find more primitve galaxies and complete the map of the evolutionary paths of present day galaxies.

==> WINGSclassesA.txt <==
id A
WINGSJ005450.66-012845.1 25
WINGSJ005454.61-012026.6 10
WINGSJ005455.77-012709.8 27
WINGSJ005458.82-011450.7 12
WINGSJ005501.02-011103.0 3
WINGSJ005503.56-011902.9 17
WINGSJ005504.20-012609.3 12
WINGSJ005505.06-011509.1 36
WINGSJ005505.55-011401.5 19
WINGSJ005508.07-011245.9 3
WINGSJ005508.41-012359.6 3
WINGSJ005508.80-012348.1 13
WINGSJ005509.23-012329.2 1
WINGSJ005510.32-012225.0 3
WINGSJ005511.23-012658.4 3
WINGSJ005512.96-011917.6 10
WINGSJ005515.61-011449.2 9
WINGSJ005516.28-012415.7 13
WINGSJ005516.46-012105.5 5
WINGSJ005516.51-012205.9 13
WINGSJ005517.90-011710.4 19
WINGSJ005518.85-011637.7 36
WINGSJ005519.13-011116.3 10
WINGSJ005519.17-013101.0 5
WINGSJ005519.56-012207.5 9
WINGSJ005519.64-012717.0 35
WINGSJ005519.77-012549.0 3
WINGSJ005521.37-012108.4 25
WINGSJ005523.92-013236.8 9
WINGSJ005525.27-011831.8 36
WINGSJ005525.32-013126.4 3
WINGSJ005525.87-012301.8 27
WINGSJ005527.00-011323.0 19
WINGSJ005527.17-013143.0 9
WINGSJ005528.23-012005.6 22
WINGSJ005530.34-012205.2 3
WINGSJ005530.53-012450.9 30
WINGSJ005530.83-011749.6 10
WINGSJ005531.26-011133.2 5
WINGSJ005532.30-011239.5 27
WINGSJ005532.94-011132.5 5
WINGSJ005533.28-011428.6 3
WINGSJ005535.85-013236.4 1
WINGSJ005536.02-011000.5 17
WINGSJ005536.77-013254.5 1
WINGSJ005538.25-011100.0 10
WINGSJ005538.27-011645.9 27
WINGSJ005538.96-012515.1 10
WINGSJ005539.91-012920.3 36
WINGSJ005540.68-011843.6 27
WINGSJ005540.87-005949.5 19
WINGSJ005541.71-012204.0 3
WINGSJ005541.99-010330.8 9
WINGSJ005542.21-011039.5 22
WINGSJ005542.49-013239.3 12
WINGSJ005542.67-010306.7 17
WINGSJ005542.91-011146.0 5
WINGSJ005543.18-010201.1 27
WINGSJ005543.73-011946.3 10
WINGSJ005544.38-005926.6 36
WINGSJ005545.32-011928.3 25
WINGSJ005545.58-010317.2 27
WINGSJ005545.58-013116.5 17
WINGSJ005545.70-010947.7 19
WINGSJ005546.81-011707.5 5
WINGSJ005547.13-011626.7 35
WINGSJ005547.24-011352.6 9
WINGSJ005547.92-011835.3 10
WINGSJ005548.02-013105.4 36
WINGSJ005548.42-010043.3 1
WINGSJ005548.43-011006.8 3
WINGSJ005548.87-012018.4 3
WINGSJ005549.34-012915.7 10
WINGSJ005549.58-010453.9 19
WINGSJ005550.67-011119.2 10
WINGSJ005551.19-011822.6 13
WINGSJ005551.20-010425.0 1
WINGSJ005551.46-012550.9 22
WINGSJ005551.79-012219.2 3
WINGSJ005552.20-013006.4 30
WINGSJ005552.84-005935.8 1
WINGSJ005553.32-010659.4 10
WINGSJ005554.13-011713.5 3
WINGSJ005554.98-010258.7 10
WINGSJ005555.68-011449.7 25
WINGSJ005557.17-013050.1 10
WINGSJ005557.32-012215.2 10
WINGSJ005557.62-011725.7 36
WINGSJ005558.51-012359.0 36
WINGSJ005559.10-011801.2 25
WINGSJ005559.66-013208.6 10
WINGSJ005559.99-011616.1 13
WINGSJ005600.65-012703.0 30
WINGSJ005601.06-011838.1 9
WINGSJ005601.92-013258.8 27
WINGSJ005602.33-012946.0 5
WINGSJ005602.71-012003.4 36
WINGSJ005604.05-011302.6 27
WINGSJ005604.76-013051.9 12
WINGSJ005606.02-010325.6 25
WINGSJ005606.97-012827.8 10
WINGSJ005607.07-011652.6 12
WINGSJ005607.11-012035.8 27
WINGSJ005607.80-010101.2 27
WINGSJ005607.81-012546.6 10
WINGSJ005608.10-010454.3 3
WINGSJ005608.57-011200.4 9
WINGSJ005609.56-012641.4 17
WINGSJ005609.95-012905.6 9
WINGSJ005610.13-010507.7 3
WINGSJ005610.66-010700.7 36
WINGSJ005610.66-011822.6 27
WINGSJ005611.35-013152.5 27
WINGSJ005611.73-010117.9 35
WINGSJ005611.93-011639.9 10
WINGSJ005612.25-010005.3 9
WINGSJ005612.53-012615.4 1
WINGSJ005612.91-011547.6 19
WINGSJ005613.39-012515.8 5
WINGSJ005613.42-011418.1 27
WINGSJ005613.65-011337.6 10
WINGSJ005614.33-010839.6 25
WINGSJ005614.99-011546.7 13
WINGSJ005615.40-010554.1 10
WINGSJ005616.12-011519.0 36
WINGSJ005616.25-010945.7 10
WINGSJ005616.37-013235.3 36
WINGSJ005617.90-011543.6 25
WINGSJ005618.15-011430.6 25
WINGSJ005618.29-010302.4 9
WINGSJ005618.63-011307.0 10
WINGSJ005618.79-012811.5 5
WINGSJ005619.64-013139.8 10
WINGSJ005619.69-011710.2 9
WINGSJ005620.31-010022.7 10
WINGSJ005620.31-011433.0 13
WINGSJ005620.34-011502.2 5
WINGSJ005620.82-012245.8 3
WINGSJ005620.96-013243.4 12
WINGSJ005620.98-011333.0 5
WINGSJ005621.02-011035.7 27
WINGSJ005622.20-010643.2 13
WINGSJ005622.86-011234.9 27
WINGSJ005623.00-011458.0 10
WINGSJ005623.55-005912.6 36
WINGSJ005624.06-012948.4 5
WINGSJ005624.62-010834.5 19
WINGSJ005624.69-011642.3 9
WINGSJ005624.71-012048.3 36
WINGSJ005625.14-011836.9 10
WINGSJ005625.59-011544.7 36
WINGSJ005625.92-011629.9 27
WINGSJ005626.07-010924.9 5
WINGSJ005626.63-012052.7 9
WINGSJ005626.75-011948.6 27
WINGSJ005627.64-012314.9 3
WINGSJ005627.95-012607.0 30
WINGSJ005630.03-010513.0 13
WINGSJ005630.42-013202.4 27
WINGSJ005630.72-011022.2 36
WINGSJ005630.74-010747.9 36
WINGSJ005631.66-010044.7 12
WINGSJ005632.25-012103.6 1
WINGSJ005633.40-012357.2 12
WINGSJ005633.70-010952.3 9
WINGSJ005634.46-011648.7 10
WINGSJ005635.68-011555.8 27
WINGSJ005637.20-013223.9 19
WINGSJ005637.82-012040.8 9
WINGSJ005638.43-010733.4 19
WINGSJ005638.56-012325.6 36
WINGSJ005638.68-012106.2 19
WINGSJ005639.03-011742.0 12
WINGSJ005639.12-010522.3 10
WINGSJ005639.31-010437.2 19
WINGSJ005640.90-010204.1 36
WINGSJ005641.03-011826.2 19
WINGSJ005642.17-010054.0 10
WINGSJ005646.08-013238.8 27
WINGSJ005647.16-011657.4 1
WINGSJ005648.69-012932.0 10
WINGSJ005650.85-010137.4 12
WINGSJ005651.50-011620.7 25
WINGSJ005651.59-010025.8 25
WINGSJ005652.69-010205.6 17
WINGSJ005652.72-010932.9 36
WINGSJ005652.75-010752.3 27
WINGSJ005653.19-011741.7 13
WINGSJ005653.76-012726.8 17
WINGSJ005654.24-011525.1 5
WINGSJ005654.69-011238.5 1
WINGSJ005655.95-005948.1 19
WINGSJ005656.45-010746.3 17
WINGSJ005656.72-012710.7 36
WINGSJ005656.77-010928.9 17
WINGSJ005656.92-011242.5 3
WINGSJ005657.02-010921.4 17
WINGSJ005657.06-012319.7 27
WINGSJ005658.11-011757.5 1
WINGSJ005658.28-012245.4 10
WINGSJ005703.02-012041.8 10
WINGSJ005703.51-012442.6 13
WINGSJ005705.20-010453.3 22
WINGSJ005705.44-011918.5 9
WINGSJ010719.77-152330.9 25
WINGSJ010719.84-153710.8 35
WINGSJ010723.34-153916.0 5
WINGSJ010723.80-152837.9 3
WINGSJ010725.76-153956.7 10
WINGSJ010726.02-152656.7 13
WINGSJ010727.39-153743.2 17
WINGSJ010728.84-153615.4 5
WINGSJ010729.19-152215.0 12
WINGSJ010731.27-153429.7 17
WINGSJ010732.17-152529.2 12
WINGSJ010733.88-154004.9 13
WINGSJ010735.13-153103.2 12
WINGSJ010738.36-153819.8 5
WINGSJ010738.66-153619.0 3
WINGSJ010739.83-153140.0 27
WINGSJ010742.55-153538.3 12
WINGSJ010742.79-152245.9 9
WINGSJ010746.39-153434.6 3
WINGSJ010748.40-153258.3 9
WINGSJ010749.23-154125.2 10
WINGSJ010750.29-153615.3 27
WINGSJ010750.60-152132.0 12
WINGSJ010751.74-154050.5 10
WINGSJ010751.94-152608.2 27
WINGSJ010752.32-153657.8 1
WINGSJ010753.65-151946.3 10
WINGSJ010755.45-152900.9 22
WINGSJ010755.65-153532.8 36
WINGSJ010756.98-152028.1 10
WINGSJ010757.97-153041.0 10
WINGSJ010758.10-153143.8 1
WINGSJ010800.50-152616.2 22
WINGSJ010800.62-153834.7 9
WINGSJ010801.11-152419.7 19
WINGSJ010805.24-153708.6 10
WINGSJ010806.10-153728.6 13
WINGSJ010807.50-151125.8 36
WINGSJ010808.03-151055.0 12
WINGSJ010808.11-153041.9 3
WINGSJ010809.15-150925.9 12
WINGSJ010809.32-151047.7 36
WINGSJ010809.82-151218.7 27
WINGSJ010810.42-152302.1 5
WINGSJ010811.94-152200.3 1
WINGSJ010812.02-152336.2 22
WINGSJ010812.71-153038.1 9
WINGSJ010812.92-150843.5 3
WINGSJ010813.42-153136.3 9
WINGSJ010815.05-153905.6 3
WINGSJ010815.26-152034.9 36
WINGSJ010815.39-151843.3 3
WINGSJ010815.85-151313.3 36
WINGSJ010815.90-152134.1 27
WINGSJ010816.95-152336.1 5
WINGSJ010817.84-152121.2 27
WINGSJ010818.01-152637.0 3
WINGSJ010818.47-153105.7 10
WINGSJ010818.48-152854.2 27
WINGSJ010820.14-153715.9 1
WINGSJ010820.29-154131.7 9
WINGSJ010820.49-152758.8 25
WINGSJ010820.93-152028.3 10
WINGSJ010822.46-152029.2 22
WINGSJ010825.94-152245.6 27
WINGSJ010826.67-151342.2 3
WINGSJ010826.95-151704.1 10
WINGSJ010827.19-152557.8 3
WINGSJ010827.40-151316.7 22
WINGSJ010827.64-150958.9 3
WINGSJ010827.72-153839.3 36
WINGSJ010828.01-152737.6 3
WINGSJ010828.54-152840.1 22
WINGSJ010828.60-151918.2 12
WINGSJ010828.66-152737.7 35
WINGSJ010828.87-151510.2 12
WINGSJ010829.59-153423.3 27
WINGSJ010830.06-153518.2 19
WINGSJ010830.09-153713.1 22
WINGSJ010830.50-154043.4 5
WINGSJ010830.62-152422.8 36
WINGSJ010830.85-153327.4 5
WINGSJ010832.45-150854.6 19
WINGSJ010832.68-153507.4 5
WINGSJ010833.92-152422.7 3
WINGSJ010834.24-152733.0 12
WINGSJ010837.77-151946.1 3
WINGSJ010838.03-153339.3 19
WINGSJ010838.71-152224.0 27
WINGSJ010838.87-152807.7 13
WINGSJ010839.44-153624.3 12
WINGSJ010839.80-152951.8 27
WINGSJ010840.31-151820.9 36
WINGSJ010841.22-150731.5 27
WINGSJ010841.58-153930.9 13
WINGSJ010841.75-154058.3 27
WINGSJ010841.99-153355.6 12
WINGSJ010843.04-151126.3 17
WINGSJ010843.27-152945.1 3
WINGSJ010843.80-152458.7 22
WINGSJ010844.90-151259.9 3
WINGSJ010845.20-152638.2 13
WINGSJ010846.04-153551.9 22
WINGSJ010847.53-153446.1 10
WINGSJ010847.83-152618.1 27
WINGSJ010848.18-152326.1 25
WINGSJ010848.43-152821.7 27
WINGSJ010848.63-154140.7 36
WINGSJ010848.94-152736.3 1
WINGSJ010849.26-153439.1 19
WINGSJ010849.38-152525.9 25
WINGSJ010849.79-153152.1 9
WINGSJ010849.98-152107.6 5
WINGSJ010850.12-153734.9 5
WINGSJ010850.26-153901.6 5
WINGSJ010851.42-152327.7 27
WINGSJ010851.51-151607.0 3
WINGSJ010852.10-152621.1 5
WINGSJ010852.18-152242.6 25
WINGSJ010852.49-152519.1 12
WINGSJ010853.16-152012.4 3
WINGSJ010853.69-152325.1 36
WINGSJ010853.75-153030.5 19
WINGSJ010853.84-153243.3 22
WINGSJ010854.82-152845.0 5
WINGSJ010855.15-151615.0 13
WINGSJ010855.44-152145.7 36
WINGSJ010855.50-152502.0 5
WINGSJ010855.91-151953.3 10
WINGSJ010856.86-153432.4 22
WINGSJ010857.61-152225.6 19
WINGSJ010857.91-152610.5 22
WINGSJ010858.96-152826.2 5
WINGSJ010859.81-153137.6 27
WINGSJ010900.61-154017.7 22
WINGSJ010901.13-152911.0 10
WINGSJ010902.37-153329.9 36
WINGSJ010902.63-153040.3 27
WINGSJ010903.30-151938.2 1
WINGSJ010903.35-153418.9 10
WINGSJ010903.99-152748.5 1
WINGSJ010904.25-152109.7 12
WINGSJ010905.02-152152.4 22
WINGSJ010905.21-154014.5 10
WINGSJ010905.58-152415.9 3
WINGSJ010905.66-152338.4 12
WINGSJ010906.27-152214.5 36
WINGSJ010906.41-152448.9 5
WINGSJ010907.37-153123.9 10
WINGSJ010909.15-150951.8 22
WINGSJ010910.30-153133.4 17
WINGSJ010910.62-152817.2 27
WINGSJ010911.03-151906.7 3
WINGSJ010911.34-152947.3 36
WINGSJ010911.98-153953.1 3
WINGSJ010912.56-152129.1 10
WINGSJ010912.68-151914.3 3
WINGSJ010913.10-151321.3 5
WINGSJ010914.61-152717.7 10
WINGSJ010914.67-152442.0 3
WINGSJ010914.84-153823.2 36
WINGSJ010915.14-152650.9 36
WINGSJ010915.53-152933.7 27
WINGSJ010916.31-153437.3 13
WINGSJ010916.85-151949.8 12
WINGSJ010916.93-152901.7 10
WINGSJ010917.46-153147.8 13
WINGSJ010917.97-151021.5 19
WINGSJ010918.75-151016.0 3
WINGSJ010919.47-151643.3 36
WINGSJ010920.24-154000.8 3
WINGSJ010920.55-151139.0 1
WINGSJ010924.45-153925.3 10
WINGSJ010924.58-152343.2 1
WINGSJ010924.95-153308.4 27
WINGSJ010925.61-152313.8 1
WINGSJ010925.72-152026.5 10
WINGSJ010925.77-151702.6 12
WINGSJ010926.73-150800.8 12
WINGSJ010927.19-152612.1 10
WINGSJ010928.02-152054.4 17
WINGSJ010928.42-152247.4 17
WINGSJ010931.67-152041.7 5
WINGSJ010932.35-152206.2 12
WINGSJ010932.76-153849.4 10
WINGSJ010933.21-154018.8 9
WINGSJ010933.53-152404.6 5
WINGSJ010933.63-152542.9 10
WINGSJ010934.51-153006.0 13
WINGSJ010935.09-151240.1 35
WINGSJ010935.23-152331.7 10
WINGSJ010935.53-151341.6 3
WINGSJ010935.80-151342.7 22
WINGSJ024411.16+364536.4 27
WINGSJ024417.52+365445.9 9
WINGSJ024420.70+365356.1 35
WINGSJ024426.10+365015.8 12
WINGSJ024445.53+364453.2 13
WINGSJ024449.95+365506.9 10
WINGSJ024453.52+365817.0 10
WINGSJ024453.89+364732.6 27
WINGSJ024509.64+370543.2 12
WINGSJ024512.15+363946.1 10
WINGSJ024514.45+364444.3 12
WINGSJ024518.01+364551.9 3
WINGSJ024520.13+365859.8 10
WINGSJ024522.89+363745.8 35
WINGSJ024525.08+365604.5 13
WINGSJ024529.00+364914.2 5
WINGSJ024535.87+365947.1 22
WINGSJ024536.10+365818.7 19
WINGSJ024538.72+364558.6 10
WINGSJ024541.91+370605.0 22
WINGSJ024542.49+365232.2 10
WINGSJ024549.12+365149.0 9
WINGSJ024549.35+365906.6 22
WINGSJ024549.70+365456.5 10
WINGSJ024551.84+363929.5 36
WINGSJ024554.16+364959.0 30
WINGSJ024555.00+370138.5 27
WINGSJ024555.63+364314.4 36
WINGSJ024603.94+365419.1 36
WINGSJ024606.97+370110.0 10
WINGSJ024610.81+364700.4 36
WINGSJ024613.53+365557.5 22
WINGSJ024620.76+365446.9 36
WINGSJ024629.80+365836.8 30
WINGSJ024634.15+365419.4 36
WINGSJ024634.17+370844.0 36
WINGSJ024643.88+364731.0 27
WINGSJ024645.50+364407.5 12
WINGSJ024656.36+370302.1 5
WINGSJ024657.59+370110.9 27
WINGSJ024658.02+365238.5 13
WINGSJ024658.32+364019.7 17
WINGSJ032822.27-522354.4 17
WINGSJ032823.56-523543.4 10
WINGSJ032825.58-524419.1 25
WINGSJ032825.59-524648.4 3
WINGSJ032828.34-524026.1 3
WINGSJ032828.57-523407.4 1
WINGSJ032829.61-523753.1 1
WINGSJ032831.12-522828.2 1
WINGSJ032834.97-522247.7 5
WINGSJ032836.52-522001.5 36
WINGSJ032840.85-524237.4 19
WINGSJ032840.94-524430.7 5
WINGSJ032841.58-523722.7 5
WINGSJ032842.23-522917.6 25
WINGSJ032845.62-522213.2 12
WINGSJ032846.71-523823.1 3
WINGSJ032847.48-522341.3 10
WINGSJ032847.48-523359.1 12
WINGSJ032848.79-522718.9 3
WINGSJ032853.64-524812.2 36
WINGSJ032854.93-523333.0 5
WINGSJ032857.07-521959.8 1
WINGSJ032857.85-522300.1 1
WINGSJ032859.13-523501.0 1
WINGSJ032902.66-522636.1 3
WINGSJ032902.87-523834.8 1
WINGSJ032903.02-524607.8 5
WINGSJ032903.55-522743.7 5
WINGSJ032905.95-524631.4 27
WINGSJ032905.96-523233.2 19
WINGSJ032908.54-523713.0 27
WINGSJ032919.11-524726.3 5
WINGSJ032920.33-524559.2 5
WINGSJ032920.63-524454.0 27
WINGSJ032920.76-524757.3 12
WINGSJ032923.41-522602.9 30
WINGSJ032923.80-523829.5 22
WINGSJ032924.99-523125.7 3
WINGSJ032926.26-523243.8 27
WINGSJ032926.45-521950.6 12
WINGSJ032926.49-523027.6 27
WINGSJ032926.60-524625.9 5
WINGSJ032928.05-521649.7 27
WINGSJ032928.36-524510.4 27
WINGSJ032928.56-524236.1 12
WINGSJ032929.24-524823.0 10
WINGSJ032929.96-521758.5 30
WINGSJ032930.20-523954.5 10
WINGSJ032930.63-522532.4 1
WINGSJ032931.27-522717.4 27
WINGSJ032931.35-521959.4 5
WINGSJ032931.42-523007.2 10
WINGSJ032933.37-524633.7 30
WINGSJ032933.77-522659.6 27
WINGSJ032934.02-522252.0 3
WINGSJ032934.02-524701.1 3
WINGSJ032934.32-523501.2 1
WINGSJ032934.97-524741.3 3
WINGSJ032935.35-523958.5 12
WINGSJ032936.45-521729.4 27
WINGSJ032936.66-522935.0 12
WINGSJ032936.94-524405.6 10
WINGSJ032937.78-524155.2 12
WINGSJ032939.33-521802.0 5
WINGSJ032939.43-522618.6 9
WINGSJ032941.43-522935.7 19
WINGSJ032942.97-522338.6 9
WINGSJ032943.13-524242.7 5
WINGSJ032946.11-523649.0 10
WINGSJ032949.46-524107.2 22
WINGSJ032950.54-523456.3 25
WINGSJ032953.43-522603.0 5
WINGSJ032953.81-523502.9 25
WINGSJ032954.00-523010.8 3
WINGSJ032954.01-522055.2 1
WINGSJ032956.28-523728.1 36
WINGSJ032956.33-523235.8 12
WINGSJ032958.46-523103.8 9
WINGSJ032958.98-522705.8 10
WINGSJ032959.89-523812.8 25
WINGSJ033002.09-523056.2 5
WINGSJ033002.16-522715.0 5
WINGSJ033003.14-523151.1 10
WINGSJ033004.70-521616.9 22
WINGSJ033004.83-523123.3 22
WINGSJ033005.06-521852.9 5
WINGSJ033005.08-524147.5 30
WINGSJ033005.34-522654.5 10
WINGSJ033005.34-524450.3 17
WINGSJ033005.36-523759.2 3
WINGSJ033005.90-522544.9 9
WINGSJ033007.15-523709.8 13
WINGSJ033007.60-523434.8 27
WINGSJ033008.03-524625.2 9
WINGSJ033012.81-524504.7 27
WINGSJ033013.39-523347.8 36
WINGSJ033013.67-523729.9 27
WINGSJ033015.19-523412.1 27
WINGSJ033015.33-524229.9 3
WINGSJ033015.60-521708.4 12
WINGSJ033016.39-523132.5 36
WINGSJ033017.06-523854.6 3
WINGSJ033017.70-522012.8 12
WINGSJ033018.54-522855.3 36
WINGSJ033019.25-523105.8 3
WINGSJ033019.51-522523.7 10
WINGSJ033019.88-521824.4 10
WINGSJ033021.23-522740.8 36
WINGSJ033021.50-523111.2 12
WINGSJ033021.59-522459.3 22
WINGSJ033022.17-523616.9 13
WINGSJ033022.22-523730.9 10
WINGSJ033022.41-523423.1 27
WINGSJ033023.96-522841.9 3
WINGSJ033024.22-522831.6 10
WINGSJ033025.95-523709.6 10
WINGSJ033026.16-521950.9 3
WINGSJ033026.62-521629.0 12
WINGSJ033027.73-524758.0 13
WINGSJ033028.53-523353.6 10
WINGSJ033028.60-524036.9 10
WINGSJ033029.67-523254.3 30
WINGSJ033030.22-523138.1 19
WINGSJ033030.47-521813.4 3
WINGSJ033030.84-523427.6 13
WINGSJ033031.07-522947.8 9
WINGSJ033031.38-522811.6 10
WINGSJ033031.70-524231.8 1
WINGSJ033032.26-523849.4 36
WINGSJ033035.29-524519.2 5
WINGSJ033035.31-522530.1 36
WINGSJ033035.32-523850.7 5
WINGSJ033035.54-524658.7 30
WINGSJ033035.75-523931.7 13
WINGSJ033036.09-522922.7 3
WINGSJ033036.98-522759.1 36
WINGSJ033038.01-523617.5 36
WINGSJ033038.66-521636.7 12
WINGSJ033040.48-523307.2 13
WINGSJ033041.26-522502.3 10
WINGSJ033041.48-523434.8 13
WINGSJ033041.51-524158.6 5
WINGSJ033042.64-524647.8 17
WINGSJ033043.55-523510.2 10
WINGSJ033044.11-522646.2 9
WINGSJ033044.62-524807.0 10
WINGSJ033045.23-522215.9 13
WINGSJ033047.32-523417.0 19
WINGSJ033047.87-522910.5 27
WINGSJ033047.98-524609.0 35
WINGSJ033049.03-524054.5 36
WINGSJ033050.23-523642.1 27
WINGSJ033050.50-521856.9 3
WINGSJ033051.01-523031.1 36
WINGSJ033051.19-524235.6 36
WINGSJ033051.30-521743.3 9
WINGSJ033052.27-524234.6 19
WINGSJ033052.33-521635.4 10
WINGSJ033053.31-524711.6 3
WINGSJ033054.08-524148.3 5
WINGSJ033054.28-522509.1 12
WINGSJ033054.91-522918.6 12
WINGSJ033055.71-523348.0 12
WINGSJ033055.74-521749.8 3
WINGSJ033055.95-524127.5 3
WINGSJ033057.43-521617.8 27
WINGSJ033059.35-522603.4 5
WINGSJ033100.70-523154.0 27
WINGSJ033101.70-524050.3 5
WINGSJ033102.15-522638.0 30
WINGSJ033103.08-524305.9 5
WINGSJ033103.95-521631.8 17
WINGSJ033108.17-522503.7 30
WINGSJ033108.94-524647.1 5
WINGSJ033109.00-523558.3 27
WINGSJ033111.05-522531.4 27
WINGSJ033111.34-521834.5 22
WINGSJ033111.52-523228.4 9
WINGSJ033111.96-521624.0 10
WINGSJ033112.19-523556.5 27
WINGSJ033112.55-522552.5 3
WINGSJ033112.72-523016.5 12
WINGSJ033115.17-523431.6 22
WINGSJ033115.87-523009.6 25
WINGSJ033116.77-522444.1 3
WINGSJ033117.77-522741.9 10
WINGSJ033118.26-523817.8 3
WINGSJ033118.61-523958.2 5
WINGSJ033118.91-523451.3 13
WINGSJ033119.00-522056.0 10
WINGSJ033122.52-524636.5 3
WINGSJ033124.89-524117.1 12
WINGSJ033125.39-522810.3 36
WINGSJ033125.66-521818.9 25
WINGSJ033126.87-522133.1 5
WINGSJ033127.23-524654.1 12
WINGSJ033127.32-523005.4 25
WINGSJ033130.04-521854.1 9
WINGSJ033131.16-522044.5 12
WINGSJ033131.62-522843.5 10
WINGSJ033131.86-524322.9 36
WINGSJ033132.48-524004.8 3
WINGSJ033134.02-524221.6 9
WINGSJ033134.07-524416.3 3
WINGSJ033135.39-524650.0 25
WINGSJ033138.50-523142.5 9
WINGSJ033138.60-523027.0 12
WINGSJ033139.80-522441.7 3
WINGSJ033140.20-524410.9 27
WINGSJ033140.85-521938.1 5
WINGSJ033141.28-522434.3 9
WINGSJ033142.32-522512.3 3
WINGSJ033142.59-524706.7 3
WINGSJ033143.99-524239.0 9
WINGSJ033144.24-522105.3 10
WINGSJ033145.13-522857.1 27
WINGSJ033146.92-523955.2 5
WINGSJ033147.41-524223.2 10
WINGSJ033147.45-522257.6 1
WINGSJ033150.50-521640.6 10
WINGSJ033151.71-521805.7 27
WINGSJ033151.72-523618.0 5
WINGSJ033152.58-521826.8 25
WINGSJ033153.57-522615.7 9
WINGSJ033155.03-523541.1 19
WINGSJ033155.34-522950.3 3
WINGSJ033156.22-522949.6 1
WINGSJ033156.24-523930.0 9
WINGSJ033156.31-523913.3 25
WINGSJ033157.82-524112.7 17
WINGSJ033158.37-523839.8 1
WINGSJ033158.41-521910.4 17
WINGSJ033158.49-521842.3 3
WINGSJ033159.02-522624.1 5
WINGSJ033201.28-524544.1 5
WINGSJ034111.23-533716.3 36
WINGSJ034112.44-535455.6 13
WINGSJ034112.52-534019.5 3
WINGSJ034112.82-534457.9 1
WINGSJ034113.00-532319.6 5
WINGSJ034113.14-534016.9 12
WINGSJ034113.39-533151.3 10
WINGSJ034114.01-535258.3 5
WINGSJ034114.35-532915.4 10
WINGSJ034115.73-534119.1 12
WINGSJ034116.76-532400.4 10
WINGSJ034117.45-533738.4 36
WINGSJ034117.84-532329.7 25
WINGSJ034118.17-533503.4 1
WINGSJ034120.75-535010.4 3
WINGSJ034120.89-532727.5 3
WINGSJ034121.97-534702.0 1
WINGSJ034125.29-532527.6 1
WINGSJ034125.46-534301.9 12
WINGSJ034125.63-534354.7 36
WINGSJ034126.56-532826.0 10
WINGSJ034129.10-534334.1 9
WINGSJ034129.24-533210.4 36
WINGSJ034129.72-534125.3 10
WINGSJ034132.63-535430.5 10
WINGSJ034134.20-532904.8 25
WINGSJ034134.27-533343.6 36
WINGSJ034134.94-535246.3 12
WINGSJ034136.53-534325.7 3
WINGSJ034137.16-535158.7 10
WINGSJ034138.19-534236.7 27
WINGSJ034138.53-533051.1 10
WINGSJ034139.56-535035.4 10
WINGSJ034140.36-535000.7 36
WINGSJ034144.52-534221.1 3
WINGSJ034145.23-535119.1 12
WINGSJ034145.28-533110.0 13
WINGSJ034148.23-532507.6 1
WINGSJ034148.84-535504.9 10
WINGSJ034149.15-532413.6 9
WINGSJ034150.43-535041.6 3
WINGSJ034150.91-534810.8 36
WINGSJ034153.26-535455.5 10
WINGSJ034154.27-535054.7 12
WINGSJ034154.37-533358.3 1
WINGSJ034154.48-533816.2 10
WINGSJ034156.55-534806.9 30
WINGSJ034159.82-532804.3 27
WINGSJ034159.83-534629.0 1
WINGSJ034159.98-535447.5 36
WINGSJ034200.90-534440.4 1
WINGSJ034201.14-532731.7 27
WINGSJ034204.41-534250.7 3
WINGSJ034204.94-533218.7 3
WINGSJ034209.24-534511.5 9
WINGSJ034210.34-532856.8 19
WINGSJ034210.90-534002.1 10
WINGSJ034211.08-535156.3 10
WINGSJ034211.84-532327.4 36
WINGSJ034212.55-533243.2 27
WINGSJ034212.61-533128.9 36
WINGSJ034213.14-534348.6 1
WINGSJ034213.35-533557.6 27
WINGSJ034213.57-533810.5 27
WINGSJ034215.58-534723.4 3
WINGSJ034218.14-533853.1 27
WINGSJ034218.16-533651.6 5
WINGSJ034219.64-533117.1 10
WINGSJ034219.90-534850.4 3
WINGSJ034222.50-533026.8 3
WINGSJ034223.89-534618.7 5
WINGSJ034225.55-534020.7 13
WINGSJ034227.74-533448.5 3
WINGSJ034228.19-532847.0 10
WINGSJ034229.31-533748.8 19
WINGSJ034230.87-533331.1 5
WINGSJ034231.29-532309.6 27
WINGSJ034232.60-533849.0 36
WINGSJ034237.27-534823.9 10
WINGSJ034238.27-532648.4 10
WINGSJ034239.38-534119.0 27
WINGSJ034239.45-533643.0 36
WINGSJ034240.77-535312.7 5
WINGSJ034241.77-533406.7 10
WINGSJ034241.83-532324.7 30
WINGSJ034243.44-534611.6 17
WINGSJ034243.48-532314.0 5
WINGSJ034243.76-532736.2 36
WINGSJ034244.43-533810.1 10
WINGSJ034244.88-535044.1 1
WINGSJ034245.31-533525.5 36
WINGSJ034245.95-532257.3 13
WINGSJ034247.03-535103.1 27
WINGSJ034247.90-534020.8 25
WINGSJ034248.02-534410.4 5
WINGSJ034248.69-532622.5 13
WINGSJ034249.42-534508.7 5
WINGSJ034251.04-535439.3 27
WINGSJ034251.78-532626.5 25
WINGSJ034251.94-534350.5 3
WINGSJ034252.11-535333.3 12
WINGSJ034252.81-533321.8 13
WINGSJ034252.92-532610.3 3
WINGSJ034254.56-533826.4 5
WINGSJ034254.87-534050.9 5
WINGSJ034254.92-534110.9 5
WINGSJ034255.49-533735.2 19
WINGSJ034255.84-533204.1 10
WINGSJ034257.19-533940.2 10
WINGSJ034259.31-532832.8 10
WINGSJ034259.48-534105.6 19
WINGSJ034259.75-534116.8 19
WINGSJ034300.44-533817.5 36
WINGSJ034300.50-535524.1 22
WINGSJ034300.55-533827.7 25
WINGSJ034300.63-533528.9 27
WINGSJ034301.11-532459.4 13
WINGSJ034307.13-534436.9 10
WINGSJ034309.35-533952.3 27
WINGSJ034310.15-533519.8 1
WINGSJ034310.45-534205.4 10
WINGSJ034312.14-535115.9 36
WINGSJ034314.21-532420.3 12
WINGSJ034314.58-534704.1 3
WINGSJ034316.12-533936.1 36
WINGSJ034316.69-534137.1 10
WINGSJ034316.79-534921.0 22
WINGSJ034317.24-533711.3 30
WINGSJ034317.77-533826.8 5
WINGSJ034319.29-534307.8 10
WINGSJ034320.23-532314.4 13
WINGSJ034320.99-535110.2 5
WINGSJ034321.18-534040.8 13
WINGSJ034321.23-533002.8 10
WINGSJ034321.26-533728.6 13
WINGSJ034321.37-532842.0 17
WINGSJ034321.38-535450.5 35
WINGSJ034322.08-533543.8 19
WINGSJ034323.15-535250.4 35
WINGSJ034323.25-533946.6 10
WINGSJ034323.55-534125.9 27
WINGSJ034323.97-534512.2 13
WINGSJ034325.56-533957.0 27
WINGSJ034326.17-533551.3 25
WINGSJ034326.57-533822.5 9
WINGSJ034326.95-532459.0 5
WINGSJ034327.39-532939.2 36
WINGSJ034327.90-533736.2 25
WINGSJ034328.66-534101.2 27
WINGSJ034328.86-534518.7 30
WINGSJ034329.33-533939.8 10
WINGSJ034329.52-534945.1 36
WINGSJ034329.77-533232.3 22
WINGSJ034330.52-534854.9 3
WINGSJ034331.48-534344.0 10
WINGSJ034332.38-533449.4 25
WINGSJ034332.41-533333.4 36
WINGSJ034332.47-534340.4 3
WINGSJ034333.58-535440.0 3
WINGSJ034337.30-533122.9 36
WINGSJ034338.41-532841.4 36
WINGSJ034340.96-534307.7 10
WINGSJ034341.10-532429.6 10
WINGSJ034342.28-534209.3 1
WINGSJ034345.06-532311.3 13
WINGSJ034346.00-534246.3 12
WINGSJ034349.52-533833.7 13
WINGSJ034355.92-535431.5 13
WINGSJ034356.26-533539.8 27
WINGSJ034358.70-534052.1 3
WINGSJ034358.77-533723.5 36
WINGSJ034359.20-533950.6 10
WINGSJ034359.64-533155.7 36
WINGSJ034400.34-534318.7 27
WINGSJ034404.41-533833.9 5
WINGSJ034404.49-534232.1 10
WINGSJ034404.66-532729.2 5
WINGSJ034404.66-533238.8 13
WINGSJ034404.93-534549.5 5
WINGSJ034405.63-535147.6 3
WINGSJ034405.78-535351.7 22
WINGSJ034409.08-532637.3 9
WINGSJ034409.24-534020.6 17
WINGSJ034409.59-534109.1 27
WINGSJ034410.03-534719.7 13
WINGSJ034410.26-535106.6 35
WINGSJ034412.38-532748.8 10
WINGSJ034414.02-534808.7 1
WINGSJ034416.43-534202.8 1
WINGSJ034419.12-534609.4 3
WINGSJ034422.58-534246.2 3
WINGSJ034422.67-534415.8 27
WINGSJ034423.55-533646.8 13
WINGSJ034424.78-534528.3 3
WINGSJ034425.63-534700.2 10
WINGSJ034425.83-534258.9 3
WINGSJ034426.29-535022.5 10
WINGSJ034426.95-535234.4 25
WINGSJ034428.24-533503.4 1
WINGSJ034435.45-532838.8 17
WINGSJ034439.13-534323.9 1
WINGSJ034439.89-533416.1 9
WINGSJ034439.95-532902.0 3
WINGSJ034445.16-532356.3 5
WINGSJ034445.95-535257.9 30
WINGSJ034447.56-534200.7 27
WINGSJ034457.36-533336.2 10
WINGSJ034457.64-532613.0 12
WINGSJ034458.77-535426.9 36
WINGSJ042846.99-613629.4 5
WINGSJ042853.41-612720.5 19
WINGSJ042856.57-613753.8 5
WINGSJ042902.02-611354.9 5
WINGSJ042902.33-612417.2 9
WINGSJ042902.55-611037.5 12
WINGSJ042904.20-611551.9 5
WINGSJ042905.22-611321.7 3
WINGSJ042905.27-611302.4 3
WINGSJ042908.67-613906.4 13
WINGSJ042916.95-611953.1 5
WINGSJ042917.60-611208.0 36
WINGSJ042918.62-611929.8 19
WINGSJ042918.93-611419.3 22
WINGSJ042921.49-611345.1 3
WINGSJ042923.35-613723.3 5
WINGSJ042924.75-611905.7 36
WINGSJ042924.92-612603.4 36
WINGSJ042926.90-614045.3 36
WINGSJ042927.18-611651.9 10
WINGSJ042927.89-612337.0 19
WINGSJ042931.90-613820.0 9
WINGSJ042932.24-614052.4 1
WINGSJ042932.77-611452.5 36
WINGSJ042934.53-611229.4 27
WINGSJ042934.78-612803.7 30
WINGSJ042936.13-611450.2 22
WINGSJ042939.59-611034.5 36
WINGSJ042944.51-611456.3 9
WINGSJ042944.77-613054.9 19
WINGSJ042946.91-613025.6 1
WINGSJ042947.62-612337.0 5
WINGSJ042951.03-611127.3 27
WINGSJ042951.96-611812.9 5
WINGSJ042957.45-611145.7 10
WINGSJ043003.09-611714.0 35
WINGSJ043003.77-611555.4 10
WINGSJ043004.33-613139.7 5
WINGSJ043004.38-612255.5 22
WINGSJ043004.63-613510.9 9
WINGSJ043005.42-613820.0 5
WINGSJ043005.50-613905.2 5
WINGSJ043005.75-611154.9 9
WINGSJ043006.99-613551.2 10
WINGSJ043008.03-611809.3 5
WINGSJ043008.45-612529.8 19
WINGSJ043012.30-611946.4 3
WINGSJ043014.66-612808.7 9
WINGSJ043014.72-613145.4 27
WINGSJ043016.68-612239.4 35
WINGSJ043017.05-611844.1 9
WINGSJ043018.05-611024.0 5
WINGSJ043018.11-613508.8 12
WINGSJ043018.94-611806.9 10
WINGSJ043019.09-613748.9 19
WINGSJ043021.56-612848.7 27
WINGSJ043025.25-612947.8 5
WINGSJ043025.99-612745.9 13
WINGSJ043026.74-613031.9 25
WINGSJ043026.85-613503.1 5
WINGSJ043028.36-611704.0 5
WINGSJ043030.43-612023.1 12
WINGSJ043032.07-614200.6 3
WINGSJ043032.48-613929.1 9
WINGSJ043032.53-611257.5 10
WINGSJ043033.23-613300.7 10
WINGSJ043034.31-611912.6 5
WINGSJ043037.57-614249.6 13
WINGSJ043037.69-612902.7 25
WINGSJ043038.40-613916.2 9
WINGSJ043038.92-612837.5 27
WINGSJ043039.53-613507.8 27
WINGSJ043039.66-611751.9 9
WINGSJ043041.79-612243.1 27
WINGSJ043041.87-612715.8 36
WINGSJ043041.88-611709.9 25
WINGSJ043043.25-612106.9 1
WINGSJ043044.77-614229.5 36
WINGSJ043044.89-611104.6 5
WINGSJ043045.32-613300.4 13
WINGSJ043045.38-612335.7 36
WINGSJ043045.39-611915.6 13
WINGSJ043045.64-613538.7 27
WINGSJ043046.27-611132.2 27
WINGSJ043050.16-611543.9 30
WINGSJ043050.35-611406.0 9
WINGSJ043051.87-612324.4 10
WINGSJ043052.25-612813.8 27
WINGSJ043053.08-612514.2 10
WINGSJ043054.21-612103.2 25
WINGSJ043055.49-612014.3 27
WINGSJ043056.84-613202.3 27
WINGSJ043056.87-611333.5 5
WINGSJ043056.90-612147.4 19
WINGSJ043057.00-613107.3 10
WINGSJ043059.55-612740.1 1
WINGSJ043059.59-612507.2 5
WINGSJ043059.77-613438.5 36
WINGSJ043100.91-612957.9 27
WINGSJ043101.79-612826.2 3
WINGSJ043103.86-614243.1 3
WINGSJ043103.92-611948.2 9
WINGSJ043104.61-612802.6 19
WINGSJ043104.72-613053.4 3
WINGSJ043107.70-613012.1 5
WINGSJ043108.34-613413.8 10
WINGSJ043108.81-612510.1 3
WINGSJ043109.75-612535.8 19
WINGSJ043112.64-612728.9 9
WINGSJ043114.59-612344.7 10
WINGSJ043115.62-611104.0 5
WINGSJ043117.02-612724.2 13
WINGSJ043117.25-613149.8 36
WINGSJ043119.39-612617.0 3
WINGSJ043119.48-612418.7 36
WINGSJ043119.71-612840.9 27
WINGSJ043121.54-613016.3 5
WINGSJ043121.86-612517.7 10
WINGSJ043123.30-612726.9 25
WINGSJ043125.40-611951.3 5
WINGSJ043126.94-612301.3 10
WINGSJ043127.65-612340.1 5
WINGSJ043128.42-612848.2 13
WINGSJ043130.61-613845.0 3
WINGSJ043131.08-614208.8 13
WINGSJ043137.94-612455.2 5
WINGSJ043138.34-614207.9 22
WINGSJ043139.30-613951.6 5
WINGSJ043139.39-612141.8 9
WINGSJ043140.88-611212.8 1
WINGSJ043142.26-613139.2 30
WINGSJ043147.43-611754.8 5
WINGSJ043147.58-612247.0 27
WINGSJ043148.16-611802.1 10
WINGSJ043148.33-611633.8 9
WINGSJ043150.03-611929.7 5
WINGSJ043150.25-613046.3 25
WINGSJ043153.18-611850.0 9
WINGSJ043153.46-612941.2 10
WINGSJ043153.58-612738.5 10
WINGSJ043155.17-613042.0 9
WINGSJ043157.22-612031.8 10
WINGSJ043157.90-613947.1 13
WINGSJ043158.21-612541.1 5
WINGSJ043200.75-611503.0 22
WINGSJ043202.49-611946.6 27
WINGSJ043203.54-613941.3 9
WINGSJ043204.22-611257.1 13
WINGSJ043205.06-611735.2 10
WINGSJ043212.83-611232.9 25
WINGSJ043213.28-612540.2 13
WINGSJ043213.90-613812.0 13
WINGSJ043214.10-614236.6 1
WINGSJ043218.84-611920.3 25
WINGSJ043221.93-611041.2 22
WINGSJ043222.07-611128.3 5
WINGSJ043222.39-613551.0 13
WINGSJ043222.55-611449.5 3
WINGSJ043223.53-613340.0 19
WINGSJ043225.62-612320.0 13
WINGSJ043226.65-612134.2 10
WINGSJ043229.88-613044.6 27
WINGSJ043233.84-613838.8 19
WINGSJ043234.08-611359.1 3
WINGSJ043234.77-611455.5 19
WINGSJ043235.35-612945.4 13
WINGSJ043239.11-611743.1 9
WINGSJ043239.22-611723.3 36
WINGSJ043239.63-611201.3 10
WINGSJ043242.82-612811.1 19
WINGSJ043244.94-611627.0 27
WINGSJ043245.22-613721.1 3
WINGSJ043245.88-613256.3 27
WINGSJ043247.60-612511.3 10
WINGSJ043248.45-611947.8 13
WINGSJ043252.93-612936.9 1
WINGSJ043254.13-612132.4 27
WINGSJ043254.18-612547.7 19
WINGSJ043254.78-611433.7 27
WINGSJ043254.83-613805.3 9
WINGSJ043255.41-611910.4 30
WINGSJ043256.35-611024.7 12
WINGSJ043256.66-611532.6 10
WINGSJ043257.83-612547.2 36
WINGSJ043258.26-613545.2 9
WINGSJ043258.46-613005.1 36
WINGSJ043306.30-611933.6 10
WINGSJ043306.66-612613.7 25
WINGSJ043307.60-611338.0 36
WINGSJ043308.58-612115.4 12
WINGSJ043309.01-612312.1 13
WINGSJ043311.30-614009.6 9
WINGSJ043311.63-613427.3 3
WINGSJ043312.92-611453.1 3
WINGSJ043314.12-612034.0 30
WINGSJ043315.31-612143.0 22
WINGSJ043316.32-611800.9 36
WINGSJ043319.43-614141.8 22
WINGSJ043319.75-614150.8 9
WINGSJ043322.76-612845.8 3
WINGSJ043324.41-613409.6 3
WINGSJ043740.12-221438.0 27
WINGSJ043742.43-215759.0 36
WINGSJ043745.11-221547.9 35
WINGSJ043748.34-221509.8 22
WINGSJ043749.44-221140.5 27
WINGSJ043751.55-221839.2 10
WINGSJ043754.52-221359.0 27
WINGSJ043755.42-215724.3 19
WINGSJ043756.30-221321.1 5
WINGSJ043757.28-220911.1 9
WINGSJ043758.09-221930.5 5
WINGSJ043805.29-221139.7 27
WINGSJ043808.89-215414.7 3
WINGSJ043812.84-215723.6 5
WINGSJ043813.93-221417.3 36
WINGSJ043815.46-220953.8 10
WINGSJ043816.42-215235.7 9
WINGSJ043819.14-220510.3 36
WINGSJ043819.27-221728.4 3
WINGSJ043821.69-215954.8 10
WINGSJ043822.60-220814.3 27
WINGSJ043822.95-221339.7 5
WINGSJ043823.04-221439.0 36
WINGSJ043824.39-220156.9 27
WINGSJ043825.74-220350.9 3
WINGSJ043827.54-221751.9 13
WINGSJ043831.59-220949.2 17
WINGSJ043832.41-220654.2 36
WINGSJ043832.66-221114.4 35
WINGSJ043833.16-220713.5 1
WINGSJ043834.24-220514.4 36
WINGSJ043836.26-220855.7 10
WINGSJ043837.31-220359.5 25
WINGSJ043837.51-220044.8 3
WINGSJ043838.78-220325.0 36
WINGSJ043839.18-221511.1 10
WINGSJ043839.77-221642.3 22
WINGSJ043839.91-221237.5 10
WINGSJ043840.77-220709.9 25
WINGSJ043841.62-221344.8 17
WINGSJ043842.26-221257.2 36
WINGSJ043843.31-221005.7 10
WINGSJ043843.69-215912.4 17
WINGSJ043844.35-220845.2 22
WINGSJ043845.67-220738.3 27
WINGSJ043846.04-220134.9 3
WINGSJ043846.40-221322.5 9
WINGSJ043846.76-215948.5 5
WINGSJ043847.13-220944.9 36
WINGSJ043849.28-220343.6 27
WINGSJ043849.53-215802.0 9
WINGSJ043849.79-215820.3 27
WINGSJ043849.95-221225.9 9
WINGSJ043850.55-221842.1 3
WINGSJ043850.86-220748.3 10
WINGSJ043851.78-215353.1 5
WINGSJ043851.97-220342.3 10
WINGSJ043853.03-220205.6 13
WINGSJ043855.63-220642.2 3
WINGSJ043856.04-220249.5 25
WINGSJ043856.40-215229.1 9
WINGSJ043857.01-220424.7 27
WINGSJ043857.09-222051.1 1
WINGSJ043857.75-220423.7 25
WINGSJ043857.96-220520.6 22
WINGSJ043858.10-220228.5 9
WINGSJ043858.38-221505.8 27
WINGSJ043859.41-215214.4 12
WINGSJ043900.26-215906.3 25
WINGSJ043901.85-220324.3 30
WINGSJ043903.64-215400.4 1
WINGSJ043905.94-221607.9 5
WINGSJ043906.98-221116.9 22
WINGSJ043907.15-220256.9 30
WINGSJ043907.31-215926.4 1
WINGSJ043907.45-220155.5 10
WINGSJ043910.72-221714.8 1
WINGSJ043911.46-215441.3 3
WINGSJ043911.71-221940.7 10
WINGSJ043911.82-221019.0 27
WINGSJ043912.66-220534.5 27
WINGSJ043912.80-215604.3 12
WINGSJ043912.84-215405.2 27
WINGSJ043913.41-220111.6 35
WINGSJ043914.11-220756.5 36
WINGSJ043915.51-220208.4 3
WINGSJ043918.12-215623.3 36
WINGSJ043918.18-215749.5 5
WINGSJ043925.91-214945.1 1
WINGSJ043925.95-215421.7 27
WINGSJ043926.26-220751.2 22
WINGSJ043927.02-220216.4 9
WINGSJ043927.24-220048.3 27
WINGSJ043927.80-220139.9 3
WINGSJ043930.12-221235.7 3
WINGSJ043936.86-221402.5 12
WINGSJ043939.64-221607.3 9
WINGSJ043940.07-215454.0 13
WINGSJ043941.08-215525.9 1
WINGSJ043945.74-220149.4 3
WINGSJ043946.46-220257.4 1
WINGSJ043946.61-215713.1 3
WINGSJ043947.57-215236.7 27
WINGSJ043948.86-222100.3 27
WINGSJ043949.52-215733.2 10
WINGSJ043950.83-215514.8 19
WINGSJ043954.40-215639.8 12
WINGSJ043958.16-220634.3 9
WINGSJ043958.68-215550.5 3
WINGSJ043958.75-221055.2 10
WINGSJ055909.07-401453.2 3
WINGSJ055911.94-401144.9 1
WINGSJ055913.28-401746.9 9
WINGSJ055914.30-394543.3 22
WINGSJ055926.53-401352.7 3
WINGSJ055929.54-394739.0 3
WINGSJ055930.12-401438.7 17
WINGSJ055932.38-395209.8 1
WINGSJ055936.57-401441.9 3
WINGSJ055940.28-400143.3 9
WINGSJ055940.39-401523.1 12
WINGSJ055940.68-394620.9 30
WINGSJ055942.67-395945.4 9
WINGSJ055942.94-394547.1 3
WINGSJ055945.99-395828.5 10
WINGSJ055946.13-401545.0 27
WINGSJ055947.61-400813.2 19
WINGSJ055948.31-400934.6 27
WINGSJ055953.31-400144.0 25
WINGSJ055953.60-400501.2 27
WINGSJ055956.56-394852.9 9
WINGSJ055957.52-400545.0 5
WINGSJ055958.37-400035.2 5
WINGSJ055958.56-395819.2 36
WINGSJ055959.38-401749.2 30
WINGSJ060000.36-400336.6 3
WINGSJ060000.76-400558.1 9
WINGSJ060002.46-400135.9 30
WINGSJ060004.41-400307.1 13
WINGSJ060004.98-395826.7 10
WINGSJ060011.85-400937.1 3
WINGSJ060013.40-400646.8 10
WINGSJ060015.44-400343.8 9
WINGSJ060016.23-400334.1 30
WINGSJ060024.31-395106.3 10
WINGSJ060028.44-401746.4 9
WINGSJ060028.60-400137.3 3
WINGSJ060029.33-401201.1 12
WINGSJ060029.45-400449.3 13
WINGSJ060031.23-400439.2 22
WINGSJ060033.15-401146.2 22
WINGSJ060033.34-395233.0 3
WINGSJ060034.72-400449.9 25
WINGSJ060034.97-400722.0 5
WINGSJ060037.66-400411.7 12
WINGSJ060038.12-400215.7 3
WINGSJ060038.95-395737.5 22
WINGSJ060039.78-400001.5 27
WINGSJ060041.09-400240.4 36
WINGSJ060042.84-395558.5 12
WINGSJ060043.05-400622.7 22
WINGSJ060043.11-400005.7 35
WINGSJ060044.04-394916.5 22
WINGSJ060044.55-395816.6 5
WINGSJ060045.13-394648.5 27
WINGSJ060046.20-401108.2 9
WINGSJ060047.95-395506.9 3
WINGSJ060048.26-400416.4 17
WINGSJ060051.15-395127.9 22
WINGSJ060051.88-400141.2 9
WINGSJ060053.20-395750.6 9
WINGSJ060053.22-394749.7 3
WINGSJ060053.34-401054.4 27
WINGSJ060055.96-401548.2 9
WINGSJ060056.22-395903.8 35
WINGSJ060057.52-400029.0 5
WINGSJ060059.68-395759.9 1
WINGSJ060101.47-400354.4 17
WINGSJ060102.29-400440.1 27
WINGSJ060104.56-400110.0 10
WINGSJ060105.75-401745.2 1
WINGSJ060106.39-400250.9 27
WINGSJ060106.48-401117.0 13
WINGSJ060107.19-395712.9 12
WINGSJ060108.50-395634.2 36
WINGSJ060113.62-395517.8 9
WINGSJ060114.43-401101.1 3
WINGSJ060117.12-400117.2 10
WINGSJ060117.31-394922.7 1
WINGSJ060122.27-400139.8 19
WINGSJ060124.55-394914.0 1
WINGSJ060125.82-400001.3 30
WINGSJ060126.09-395606.4 27
WINGSJ060126.53-395814.6 10
WINGSJ060127.73-395756.6 9
WINGSJ060128.86-400046.6 9
WINGSJ060131.75-394958.9 3
WINGSJ060131.87-401646.9 35
WINGSJ060133.41-400550.0 5
WINGSJ060135.56-400248.9 10
WINGSJ060136.81-395820.9 25
WINGSJ060138.68-395506.7 1
WINGSJ060141.97-395014.9 9
WINGSJ060142.92-395639.0 3
WINGSJ060145.35-400108.5 30
WINGSJ060147.91-400214.1 25
WINGSJ060148.04-401738.8 5
WINGSJ060149.72-395757.4 10
WINGSJ060150.82-395323.0 9
WINGSJ060152.00-395719.9 17
WINGSJ060153.06-400229.7 36
WINGSJ060154.36-395619.2 3
WINGSJ060155.84-400710.3 9
WINGSJ060156.34-394808.0 35
WINGSJ060156.90-400406.8 17
WINGSJ060157.69-395528.7 10
WINGSJ060200.48-400737.3 30
WINGSJ060200.76-395637.8 9
WINGSJ060200.93-395727.6 5
WINGSJ062541.60-541838.3 5
WINGSJ062543.50-541429.0 27
WINGSJ062544.71-543721.0 13
WINGSJ062547.87-543952.8 12
WINGSJ062548.36-541142.9 27
WINGSJ062551.40-542517.9 9
WINGSJ062551.66-541855.2 13
WINGSJ062552.09-543758.6 35
WINGSJ062553.46-542651.8 22
WINGSJ062555.89-541406.5 12
WINGSJ062557.04-542750.3 27
WINGSJ062558.44-541626.6 10
WINGSJ062559.38-541333.7 5
WINGSJ062602.42-543020.9 13
WINGSJ062603.52-543825.1 36
WINGSJ062604.69-541744.8 10
WINGSJ062605.06-541704.3 9
WINGSJ062608.11-544030.2 27
WINGSJ062610.32-542723.9 25
WINGSJ062612.08-541707.1 30
WINGSJ062612.22-542340.5 27
WINGSJ062614.09-542905.4 13
WINGSJ062616.94-542016.8 19
WINGSJ062618.64-543631.8 17
WINGSJ062618.92-541600.5 9
WINGSJ062619.55-543419.1 22
WINGSJ062620.73-543348.9 3
WINGSJ062620.83-541531.7 36
WINGSJ062624.18-542038.3 30
WINGSJ062627.48-542835.3 13
WINGSJ062630.64-541757.8 25
WINGSJ062634.37-541203.0 5
WINGSJ062634.52-542125.1 27
WINGSJ062635.91-542931.6 27
WINGSJ062640.02-541510.5 10
WINGSJ062640.07-543307.4 13
WINGSJ062642.37-543238.4 22
WINGSJ062642.47-541747.4 22
WINGSJ062643.55-541913.6 25
WINGSJ062649.57-543234.5 36
WINGSJ062650.99-543248.6 19
WINGSJ062652.04-542851.9 25
WINGSJ062652.29-543606.0 13
WINGSJ062652.68-541401.9 3
WINGSJ062652.70-541824.1 35
WINGSJ062654.93-541914.3 22
WINGSJ062658.82-542809.4 17
WINGSJ062659.99-542838.0 10
WINGSJ062700.05-542401.3 5
WINGSJ062701.35-542315.1 10
WINGSJ062702.50-544208.9 3
WINGSJ062703.03-543228.5 17
WINGSJ062703.92-542709.1 36
WINGSJ062704.41-542626.5 17
WINGSJ062704.48-541805.2 10
WINGSJ062704.74-542547.2 10
WINGSJ062706.13-543326.1 36
WINGSJ062706.87-543546.9 36
WINGSJ062708.55-543006.0 13
WINGSJ062710.44-542008.2 9
WINGSJ062712.90-543032.2 10
WINGSJ062714.92-542534.0 27
WINGSJ062714.92-542949.3 10
WINGSJ062716.13-542259.6 36
WINGSJ062719.20-542515.3 19
WINGSJ062721.03-543734.8 1
WINGSJ062721.88-543137.5 17
WINGSJ062723.17-542718.4 13
WINGSJ062723.51-541937.6 13
WINGSJ062723.79-542822.7 22
WINGSJ062724.48-542630.3 22
WINGSJ062725.50-542217.6 22
WINGSJ062726.25-541117.9 1
WINGSJ062726.68-542548.3 25
WINGSJ062729.92-542719.2 27
WINGSJ062732.63-543140.2 27
WINGSJ062735.62-544004.7 36
WINGSJ062735.77-541643.0 10
WINGSJ062736.04-543453.2 13
WINGSJ062736.18-542405.4 13
WINGSJ062736.25-542657.9 36
WINGSJ062736.64-541840.1 17
WINGSJ062738.17-542550.2 27
WINGSJ062739.24-542239.1 36
WINGSJ062739.46-542743.5 25
WINGSJ062740.98-543534.1 36
WINGSJ062741.33-542348.9 12
WINGSJ062743.87-542426.7 19
WINGSJ062745.50-542949.1 5
WINGSJ062745.61-541814.8 3
WINGSJ062746.10-541657.4 1
WINGSJ062746.46-543108.4 10
WINGSJ062748.24-542843.7 13
WINGSJ062748.29-542531.5 36
WINGSJ062751.43-543957.9 10
WINGSJ062751.76-543457.0 13
WINGSJ062752.19-543652.5 25
WINGSJ062754.56-543124.5 36
WINGSJ062759.33-542944.6 25
WINGSJ062801.19-543037.1 10
WINGSJ062802.04-543414.3 36
WINGSJ062802.71-542050.2 5
WINGSJ062803.07-543855.0 13
WINGSJ062803.12-542707.0 9
WINGSJ062805.85-542412.3 36
WINGSJ062808.32-543418.6 12
WINGSJ062809.03-544202.5 12
WINGSJ062815.22-543523.3 36
WINGSJ062818.73-541509.0 36
WINGSJ062818.88-542136.7 36
WINGSJ062819.25-541653.7 5
WINGSJ062820.01-541251.0 17
WINGSJ062820.36-543638.3 25
WINGSJ062821.30-542525.7 36
WINGSJ062823.11-542000.7 27
WINGSJ062823.32-542933.5 10
WINGSJ062824.86-543601.1 9
WINGSJ062826.43-543042.6 17
WINGSJ062826.61-541901.0 22
WINGSJ062831.38-543303.1 35
WINGSJ062832.96-541917.1 1
WINGSJ062834.64-542804.8 30
WINGSJ062837.11-542947.8 27
WINGSJ062843.63-541843.1 1
WINGSJ062844.81-541612.3 10
WINGSJ062844.87-542127.2 10
WINGSJ062849.23-542815.6 12
WINGSJ062849.56-541259.8 9
WINGSJ062850.98-544128.8 12
WINGSJ062852.71-542010.5 5
WINGSJ062856.19-542847.3 9
WINGSJ062856.99-543727.6 36
WINGSJ062857.25-541716.8 30
WINGSJ062857.88-543240.3 17
WINGSJ062858.10-541330.7 22
WINGSJ062859.78-542212.4 25
WINGSJ062900.26-541241.7 36
WINGSJ062902.96-544203.5 10
WINGSJ062904.97-543753.3 36
WINGSJ062908.44-543205.3 36
WINGSJ062911.81-543436.7 9
WINGSJ062918.94-543414.5 10
WINGSJ062920.13-541407.7 3
WINGSJ062920.38-543726.4 13
WINGSJ062922.01-541654.2 19
WINGSJ090722.07-093402.5 27
WINGSJ090723.37-095219.0 5
WINGSJ090723.57-094834.5 17
WINGSJ090724.15-094006.9 36
WINGSJ090725.38-095050.7 13
WINGSJ090732.00-095353.9 5
WINGSJ090732.97-095435.2 5
WINGSJ090733.69-095005.4 3
WINGSJ090735.11-094158.5 36
WINGSJ090738.38-094914.9 36
WINGSJ090739.80-094611.9 27
WINGSJ090746.58-095434.5 1
WINGSJ090746.81-094805.0 3
WINGSJ090750.74-094328.9 1
WINGSJ090752.54-094047.2 22
WINGSJ090753.89-093557.3 27
WINGSJ090755.96-095136.9 3
WINGSJ090800.65-093254.1 5
WINGSJ090801.33-094231.1 12
WINGSJ090810.38-094133.2 27
WINGSJ090811.08-093552.0 1
WINGSJ090812.32-092343.3 19
WINGSJ090812.87-093252.0 1
WINGSJ090814.91-095023.5 5
WINGSJ090814.96-093020.7 36
WINGSJ090815.10-094030.1 5
WINGSJ090816.84-093833.6 19
WINGSJ090816.96-093319.4 36
WINGSJ090817.63-094648.6 13
WINGSJ090817.73-093521.1 27
WINGSJ090819.18-093951.8 10
WINGSJ090821.94-092519.3 5
WINGSJ090822.90-093808.6 25
WINGSJ090823.14-092509.2 10
WINGSJ090823.86-093445.6 36
WINGSJ090824.94-093444.8 10
WINGSJ090824.97-093618.1 22
WINGSJ090825.20-093843.3 10
WINGSJ090825.21-094016.9 9
WINGSJ090825.22-093644.1 9
WINGSJ090825.62-094136.1 19
WINGSJ090825.85-092205.8 1
WINGSJ090826.59-093913.5 27
WINGSJ090827.51-094431.8 13
WINGSJ090827.99-094239.7 13
WINGSJ090829.85-094919.6 10
WINGSJ090831.31-093418.5 19
WINGSJ090831.41-093824.0 36
WINGSJ090832.00-094359.5 13
WINGSJ090832.39-093747.3 36
WINGSJ090833.12-093846.6 22
WINGSJ090834.13-093914.0 36
WINGSJ090834.79-094046.2 9
WINGSJ090835.23-093631.9 3
WINGSJ090835.44-095105.0 10
WINGSJ090835.94-095049.5 10
WINGSJ090836.09-093720.5 36
WINGSJ090836.43-093102.0 17
WINGSJ090838.06-093626.1 19
WINGSJ090841.09-093818.7 13
WINGSJ090841.30-093437.5 27
WINGSJ090843.50-093051.5 36
WINGSJ090843.66-093608.4 27
WINGSJ090843.73-093513.2 12
WINGSJ090844.98-093221.5 13
WINGSJ090846.41-093503.2 10
WINGSJ090846.71-094042.0 5
WINGSJ090847.48-093439.5 12
WINGSJ090847.94-092933.7 10
WINGSJ090849.39-092818.3 5
WINGSJ090850.70-092712.5 27
WINGSJ090851.03-093534.3 12
WINGSJ090853.27-094318.7 27
WINGSJ090853.33-094226.9 1
WINGSJ090853.71-093050.6 5
WINGSJ090854.21-093233.6 3
WINGSJ090854.54-094636.3 22
WINGSJ090855.39-094045.4 36
WINGSJ090856.26-093553.3 27
WINGSJ090857.34-092338.3 12
WINGSJ090858.34-093654.5 10
WINGSJ090858.37-093558.4 27
WINGSJ090900.28-094641.4 10
WINGSJ090902.84-094025.3 10
WINGSJ090902.86-093812.1 5
WINGSJ090906.09-093841.4 10
WINGSJ090911.16-093813.5 10
WINGSJ090911.61-093611.0 3
WINGSJ090913.22-095203.1 10
WINGSJ090913.58-094722.3 5
WINGSJ090913.81-094304.3 10
WINGSJ090914.14-094506.5 10
WINGSJ090914.55-093355.5 10
WINGSJ090917.55-093400.0 27
WINGSJ090918.12-094623.1 10
WINGSJ090919.12-093238.7 27
WINGSJ090920.65-093117.6 10
WINGSJ090922.69-094416.4 10
WINGSJ090923.97-093716.9 10
WINGSJ090924.40-095333.7 13
WINGSJ090924.78-092624.8 27
WINGSJ090924.98-093526.5 17
WINGSJ090928.71-094747.8 10
WINGSJ090929.09-093714.3 27
WINGSJ090932.52-093127.6 10
WINGSJ090933.32-092436.9 17
WINGSJ090933.48-093426.1 27
WINGSJ090933.80-093732.1 10
WINGSJ090934.33-094105.4 22
WINGSJ090935.74-094425.3 25
WINGSJ090936.80-093818.9 19
WINGSJ101231.88-011133.2 5
WINGSJ101237.50-010043.5 36
WINGSJ101239.29-010652.5 19
WINGSJ101239.32-005026.5 3
WINGSJ101239.89-010622.4 12
WINGSJ101240.33-010341.7 27
WINGSJ101241.29-010454.7 9
WINGSJ101245.16-011123.0 1
WINGSJ101248.30-011153.3 22
WINGSJ101251.75-010825.8 27
WINGSJ101253.69-005857.7 5
WINGSJ101254.52-005444.4 12
WINGSJ101300.29-005057.9 36
WINGSJ101301.59-005436.0 10
WINGSJ101302.49-005348.7 5
WINGSJ101306.28-005928.9 10
WINGSJ101306.32-010049.9 17
WINGSJ101306.33-010216.6 3
WINGSJ101309.64-005806.6 27
WINGSJ101310.06-010537.0 22
WINGSJ101312.26-010012.3 3
WINGSJ101313.51-005348.4 9
WINGSJ101316.58-005933.7 5
WINGSJ101317.38-004834.7 3
WINGSJ101318.33-004957.6 3
WINGSJ101320.93-005702.2 17
WINGSJ101320.95-004843.4 1
WINGSJ101321.34-005903.5 5
WINGSJ101321.71-004652.7 1
WINGSJ101322.39-005218.3 3
WINGSJ101323.05-010134.3 25
WINGSJ101323.12-010013.0 1
WINGSJ101323.59-005333.9 25
WINGSJ101323.86-005819.9 35
WINGSJ101324.47-005033.8 36
WINGSJ101325.02-005524.4 27
WINGSJ101325.68-005435.1 30
WINGSJ101327.35-005233.3 13
WINGSJ101328.99-005332.4 25
WINGSJ101329.97-005747.0 5
WINGSJ101330.14-010036.0 27
WINGSJ101331.03-005648.7 19
WINGSJ101335.35-005313.1 13
WINGSJ101336.39-004144.6 1
WINGSJ101336.46-005849.4 19
WINGSJ101338.27-005531.2 36
WINGSJ101338.42-005255.2 10
WINGSJ101339.16-005615.6 9
WINGSJ101339.26-010656.2 10
WINGSJ101340.09-005149.1 19
WINGSJ101340.17-005503.4 30
WINGSJ101342.09-010006.7 3
WINGSJ101342.26-005425.7 19
WINGSJ101342.65-005746.3 1
WINGSJ101342.81-005612.7 27
WINGSJ101343.31-004830.2 9
WINGSJ101343.53-005505.8 19
WINGSJ101343.65-003955.9 3
WINGSJ101344.94-005304.2 10
WINGSJ101345.16-005237.7 27
WINGSJ101346.64-005616.5 12
WINGSJ101347.33-011154.8 1
WINGSJ101347.68-005824.6 19
WINGSJ101348.78-004735.6 9
WINGSJ101349.65-004349.3 36
WINGSJ101350.67-005119.8 22
WINGSJ101353.30-011140.1 3
WINGSJ101353.44-005235.8 36
WINGSJ101355.66-005310.1 25
WINGSJ101357.38-010237.3 1
WINGSJ101358.90-005705.6 19
WINGSJ101400.65-004228.9 9
WINGSJ101402.05-004832.5 5
WINGSJ101403.70-010526.7 35
WINGSJ101405.26-010534.4 12
WINGSJ101407.60-005227.5 30
WINGSJ101408.67-010608.3 1
WINGSJ101409.50-005354.2 36
WINGSJ101409.59-005206.0 19
WINGSJ101415.84-010413.9 3
WINGSJ101419.97-005130.3 27
WINGSJ101420.02-004636.1 5
WINGSJ101421.90-005409.1 9
WINGSJ101426.03-003911.4 9
WINGSJ101426.82-004627.2 10
WINGSJ101429.56-010014.4 12
WINGSJ101429.62-004825.7 36
WINGSJ101430.36-010626.8 3
WINGSJ101430.37-005230.6 17
WINGSJ101431.87-010050.7 5
WINGSJ101433.78-005735.8 9
WINGSJ101434.26-005012.9 30
WINGSJ101434.34-004721.6 10
WINGSJ101434.38-003957.3 9
WINGSJ101436.81-005106.9 19
WINGSJ101437.94-004237.1 12
WINGSJ101438.15-004907.3 22
WINGSJ101440.30-005132.9 3
WINGSJ101440.36-005455.5 3
WINGSJ101445.21-005207.2 3
WINGSJ101624.94-104300.7 1
WINGSJ101626.63-103848.0 22
WINGSJ101630.17-105723.4 19
WINGSJ101630.61-105212.6 1
WINGSJ101631.89-103742.4 30
WINGSJ101632.25-105443.8 10
WINGSJ101632.68-104629.3 1
WINGSJ101634.18-105201.1 22
WINGSJ101636.05-105607.3 5
WINGSJ101636.25-105045.2 3
WINGSJ101639.48-105357.2 17
WINGSJ101641.24-105235.9 30
WINGSJ101641.70-105117.6 3
WINGSJ101643.73-105725.7 12
WINGSJ101644.26-103757.4 9
WINGSJ101645.72-104357.1 36
WINGSJ101648.84-103908.5 19
WINGSJ101649.86-104721.2 27
WINGSJ101651.55-103853.4 10
WINGSJ101651.87-103613.4 36
WINGSJ101653.16-104341.4 19
WINGSJ101653.55-105441.7 12
WINGSJ101653.87-105012.5 10
WINGSJ101654.05-104308.4 27
WINGSJ101654.67-103513.9 27
WINGSJ101655.76-103849.4 27
WINGSJ101657.40-104014.1 27
WINGSJ101657.86-105453.6 9
WINGSJ101659.09-104902.2 1
WINGSJ101659.65-103738.1 25
WINGSJ101700.49-104715.9 3
WINGSJ101701.01-104557.3 3
WINGSJ101701.96-103957.8 9
WINGSJ101703.86-103737.0 25
WINGSJ101704.97-105648.4 5
WINGSJ101705.23-103558.0 3
WINGSJ101707.58-104545.0 3
WINGSJ101708.66-103613.3 22
WINGSJ101711.96-102446.9 19
WINGSJ101712.58-102704.2 5
WINGSJ101712.94-104245.5 36
WINGSJ101714.38-103914.9 10
WINGSJ101715.03-103107.1 3
WINGSJ101715.15-102916.2 3
WINGSJ101715.41-102711.8 36
WINGSJ101715.56-104326.9 3
WINGSJ101716.38-102648.0 5
WINGSJ101716.80-104250.9 27
WINGSJ101716.93-105114.5 12
WINGSJ101717.21-103709.6 12
WINGSJ101717.88-103512.5 3
WINGSJ101718.06-105255.7 1
WINGSJ101718.26-104254.9 9
WINGSJ101719.29-103912.3 10
WINGSJ101720.27-102852.7 9
WINGSJ101720.67-104414.8 27
WINGSJ101721.00-104011.4 30
WINGSJ101721.40-103853.5 36
WINGSJ101721.62-104254.9 30
WINGSJ101721.66-103049.6 10
WINGSJ101721.78-105103.2 5
WINGSJ101721.85-104310.9 19
WINGSJ101721.99-103944.1 25
WINGSJ101722.18-103906.9 5
WINGSJ101722.48-103947.8 25
WINGSJ101723.20-104016.5 25
WINGSJ101723.40-105620.7 27
WINGSJ101724.29-104327.1 25
WINGSJ101724.44-103035.9 5
WINGSJ101725.16-104104.8 22
WINGSJ101725.19-102658.2 27
WINGSJ101725.71-104120.2 36
WINGSJ101726.28-104131.6 36
WINGSJ101727.28-104149.7 36
WINGSJ101727.55-103910.7 19
WINGSJ101727.93-105711.1 5
WINGSJ101727.97-104416.3 36
WINGSJ101728.01-103925.0 25
WINGSJ101728.14-103818.3 13
WINGSJ101728.21-105338.6 1
WINGSJ101728.27-104057.1 25
WINGSJ101728.43-104916.0 1
WINGSJ101728.52-103656.0 10
WINGSJ101729.42-104215.4 25
WINGSJ101729.42-104433.2 27
WINGSJ101729.62-104252.3 5
WINGSJ101729.71-103122.2 30
WINGSJ101729.71-104030.5 30
WINGSJ101730.71-103622.3 12
WINGSJ101731.25-102428.0 13
WINGSJ101731.69-104152.9 13
WINGSJ101731.77-104257.4 19
WINGSJ101732.32-103425.0 10
WINGSJ101732.69-104328.1 10
WINGSJ101732.97-104351.1 25
WINGSJ101733.60-104040.6 9
WINGSJ101733.63-103845.0 3
WINGSJ101733.77-104735.8 10
WINGSJ101733.98-104443.5 10
WINGSJ101734.29-102522.1 12
WINGSJ101734.53-103204.0 27
WINGSJ101734.88-105609.5 12
WINGSJ101735.15-102358.6 9
WINGSJ101735.53-103954.2 25
WINGSJ101735.94-103031.0 27
WINGSJ101736.89-104559.8 10
WINGSJ101737.03-104452.4 19
WINGSJ101738.64-105314.9 9
WINGSJ101738.82-104255.5 13
WINGSJ101740.74-102432.6 5
WINGSJ101741.29-104734.3 5
WINGSJ101742.01-104547.5 3
WINGSJ101743.20-103531.4 1
WINGSJ101744.62-103912.9 25
WINGSJ101747.15-104418.9 3
WINGSJ101751.63-104445.1 36
WINGSJ101754.19-102554.1 1
WINGSJ101755.70-104527.4 10
WINGSJ101757.19-104832.0 22
WINGSJ101757.47-105128.5 10
WINGSJ101802.67-104131.4 5
WINGSJ101804.58-102344.3 36
WINGSJ101805.56-102926.3 19
WINGSJ101806.91-104240.6 19
WINGSJ101811.30-103042.8 3
WINGSJ101815.56-104501.2 27
WINGSJ101817.74-103322.8 9
WINGSJ101818.04-104645.6 25
WINGSJ101819.15-105401.6 9
WINGSJ101820.47-103124.8 3
WINGSJ101821.04-105145.4 1
WINGSJ101821.67-105536.0 35
WINGSJ101823.09-105051.4 10
WINGSJ101826.41-102612.8 9
WINGSJ101826.86-104947.4 9
WINGSJ101828.23-105331.5 5
WINGSJ101828.54-104003.8 35
WINGSJ101828.82-103000.4 3
WINGSJ101829.16-105456.0 10
WINGSJ101831.82-104449.8 1
WINGSJ101834.04-102453.2 12
WINGSJ101834.25-102706.8 13
WINGSJ101835.45-104813.4 22
WINGSJ101836.98-104037.7 12
WINGSJ101839.67-103920.5 36
WINGSJ101839.71-103638.8 3
WINGSJ101840.77-105144.3 5
WINGSJ101842.03-105318.2 3
WINGSJ103833.76-085623.3 1
WINGSJ103834.09-085719.2 5
WINGSJ103835.89-085031.5 17
WINGSJ103843.03-085602.8 35
WINGSJ103848.30-084259.9 3
WINGSJ103851.34-083738.8 17
WINGSJ103857.45-085004.6 1
WINGSJ103905.66-085608.3 17
WINGSJ103915.58-083903.6 17
WINGSJ103916.50-085447.6 17
WINGSJ103920.18-083428.7 3
WINGSJ103920.96-084402.3 3
WINGSJ103921.21-082823.9 9
WINGSJ103922.27-084945.3 1
WINGSJ103924.32-083214.7 1
WINGSJ103924.75-084053.8 13
WINGSJ103924.79-083011.3 9
WINGSJ103925.05-084201.6 10
WINGSJ103928.74-085701.4 3
WINGSJ103929.97-084410.5 9
WINGSJ103930.48-083142.1 3
WINGSJ103931.30-082754.2 36
WINGSJ103931.56-085526.0 10
WINGSJ103931.78-083020.7 25
WINGSJ103931.90-084220.7 36
WINGSJ103932.47-084330.5 9
WINGSJ103937.73-083230.8 36
WINGSJ103937.81-083549.4 13
WINGSJ103937.87-083920.6 13
WINGSJ103939.15-084944.9 5
WINGSJ103939.48-085344.7 17
WINGSJ103940.05-084212.4 27
WINGSJ103941.64-084820.0 3
WINGSJ103941.85-084346.8 13
WINGSJ103942.08-084033.9 10
WINGSJ103943.44-084112.3 36
WINGSJ103944.18-083459.2 27
WINGSJ103946.98-084157.6 12
WINGSJ103947.81-084806.0 27
WINGSJ103948.65-085637.3 3
WINGSJ103949.26-085233.3 35
WINGSJ103950.53-083201.9 9
WINGSJ103953.13-084036.2 27
WINGSJ103954.49-084323.1 10
WINGSJ103956.34-085251.0 17
WINGSJ103956.98-083643.2 27
WINGSJ103958.15-084003.3 9
WINGSJ103958.52-084723.7 27
WINGSJ103959.00-082953.5 9
WINGSJ103959.57-083551.6 10
WINGSJ103959.94-084034.2 19
WINGSJ103959.95-083830.0 27
WINGSJ104000.90-083444.8 1
WINGSJ104002.39-083826.6 1
WINGSJ104003.68-083744.6 10
WINGSJ104004.45-083954.0 36
WINGSJ104005.01-082536.0 35
WINGSJ104005.91-082836.8 3
WINGSJ104007.72-084344.8 5
WINGSJ104009.20-082831.2 35
WINGSJ104011.43-083215.5 1
WINGSJ104017.01-083413.5 12
WINGSJ104017.22-083308.4 3
WINGSJ104019.62-082431.6 3
WINGSJ104020.06-085029.1 17
WINGSJ104022.58-083037.8 3
WINGSJ104025.77-083235.3 36
WINGSJ104027.44-085657.7 3
WINGSJ104030.28-083053.6 36
WINGSJ104030.50-085422.3 1
WINGSJ104031.03-083930.1 3
WINGSJ104033.64-084310.1 1
WINGSJ104035.18-082746.3 3
WINGSJ104036.50-082649.4 9
WINGSJ104037.89-083058.1 17
WINGSJ104039.34-085519.2 3
WINGSJ104041.33-085358.9 12
WINGSJ104042.39-084313.5 9
WINGSJ104042.94-083438.6 1
WINGSJ104043.59-082932.9 27
WINGSJ104045.20-082745.6 3
WINGSJ104045.82-083040.7 3
WINGSJ104046.44-085736.0 3
WINGSJ104050.70-084809.7 25
WINGSJ114356.08-341429.2 3
WINGSJ114401.51-342412.9 9
WINGSJ114403.42-341658.0 17
WINGSJ114405.92-343146.2 27
WINGSJ114407.23-343400.3 19
WINGSJ114407.66-342307.3 35
WINGSJ114410.93-343535.2 3
WINGSJ114411.21-343257.3 17
WINGSJ114412.88-343851.4 3
WINGSJ114413.42-343914.8 12
WINGSJ114415.02-343656.2 3
WINGSJ114418.91-343551.5 3
WINGSJ114419.76-343126.2 3
WINGSJ114420.22-342839.9 36
WINGSJ114420.28-343947.0 30
WINGSJ114420.66-343123.6 3
WINGSJ114422.70-344131.1 9
WINGSJ114428.43-342544.7 3
WINGSJ114429.17-342104.2 36
WINGSJ114433.06-343248.0 27
WINGSJ114434.53-341445.6 3
WINGSJ114438.11-342602.4 12
WINGSJ114439.83-341025.7 22
WINGSJ114440.38-343252.6 27
WINGSJ114440.53-343811.9 3
WINGSJ114442.29-343819.3 3
WINGSJ114443.04-342507.9 1
WINGSJ114443.42-342027.8 17
WINGSJ114443.75-343816.0 12
WINGSJ114444.89-341222.2 9
WINGSJ114445.55-341710.9 30
WINGSJ114446.28-343930.3 30
WINGSJ114446.30-340959.6 5
WINGSJ114447.08-342848.5 9
WINGSJ114447.78-342207.9 27
WINGSJ114447.96-342601.3 9
WINGSJ114447.97-342837.5 9
WINGSJ114451.06-343917.2 9
WINGSJ114451.97-343122.8 30
WINGSJ114452.02-342714.1 1
WINGSJ114452.47-342929.4 30
WINGSJ114454.80-343204.2 17
WINGSJ114455.24-343313.7 12
WINGSJ114456.41-343831.9 3
WINGSJ114456.71-342855.1 19
WINGSJ114456.72-342056.1 9
WINGSJ114458.03-342300.7 9
WINGSJ114501.11-341829.2 3
WINGSJ114502.35-342750.8 9
WINGSJ114503.37-344015.5 3
WINGSJ114503.43-343558.0 10
WINGSJ114504.80-342951.5 5
WINGSJ114505.54-341424.3 12
WINGSJ114505.72-342543.8 10
WINGSJ114505.92-343907.8 19
WINGSJ114506.05-342304.2 1
WINGSJ114507.75-343758.5 13
WINGSJ114508.93-343548.0 19
WINGSJ114509.06-342055.8 9
WINGSJ114509.30-343925.2 3
WINGSJ114509.69-341514.0 13
WINGSJ114509.98-341817.2 13
WINGSJ114511.38-341747.9 3
WINGSJ114511.73-343851.3 3
WINGSJ114512.14-340938.4 12
WINGSJ114513.92-342718.5 9
WINGSJ114514.32-342441.3 19
WINGSJ114515.25-342024.8 12
WINGSJ114515.97-343703.1 1
WINGSJ114519.16-341647.5 17
WINGSJ114519.36-342303.5 10
WINGSJ114520.94-342450.2 5
WINGSJ114521.32-343018.6 9
WINGSJ114521.40-343616.4 19
WINGSJ114521.44-343515.9 3
WINGSJ114521.79-342651.2 9
WINGSJ114521.87-342622.4 10
WINGSJ114523.35-341259.0 10
WINGSJ114524.19-342438.7 30
WINGSJ114524.57-343638.2 12
WINGSJ114524.83-342553.0 19
WINGSJ114525.02-343325.8 12
WINGSJ114525.23-342612.1 19
WINGSJ114527.03-342657.8 1
WINGSJ114528.15-343654.1 19
WINGSJ114528.74-343446.4 9
WINGSJ114529.33-344019.6 9
WINGSJ114531.84-342725.5 5
WINGSJ114535.53-342006.0 9
WINGSJ114537.00-343508.4 36
WINGSJ114537.41-342013.8 25
WINGSJ114539.00-342149.3 27
WINGSJ114539.80-341946.6 13
WINGSJ114540.12-342424.3 10
WINGSJ114542.28-341826.5 3
WINGSJ114543.19-341929.8 27
WINGSJ114544.11-342736.4 30
WINGSJ114547.54-343431.2 36
WINGSJ114547.71-343013.2 3
WINGSJ114548.41-343247.1 12
WINGSJ114549.87-342843.9 25
WINGSJ114550.35-342631.2 36
WINGSJ114551.39-342226.5 9
WINGSJ114551.75-341953.6 10
WINGSJ114552.20-342425.6 9
WINGSJ114552.83-343402.4 12
WINGSJ114552.86-342459.2 9
WINGSJ114553.90-341410.8 22
WINGSJ114554.44-342648.0 36
WINGSJ114555.29-342133.1 13
WINGSJ114555.86-341950.4 19
WINGSJ114600.25-341852.4 22
WINGSJ114601.27-341656.1 19
WINGSJ114601.48-341844.7 19
WINGSJ114602.47-343427.8 3
WINGSJ114602.94-342650.0 27
WINGSJ114605.53-341014.2 19
WINGSJ114605.78-341030.3 3
WINGSJ114606.55-343526.7 27
WINGSJ114607.24-343859.3 3
WINGSJ114607.59-343335.4 19
WINGSJ114607.85-342644.6 9
WINGSJ114608.01-343555.5 5
WINGSJ114608.02-341909.4 13
WINGSJ114609.03-341359.8 25
WINGSJ114609.17-342428.1 10
WINGSJ114610.17-342459.5 3
WINGSJ114610.78-343834.4 9
WINGSJ114611.65-341332.5 13
WINGSJ114612.21-343612.4 3
WINGSJ114615.69-342724.0 12
WINGSJ114615.72-341028.7 3
WINGSJ114615.73-341754.3 3
WINGSJ114617.01-343658.2 17
WINGSJ114617.16-342854.7 27
WINGSJ114618.53-341110.5 13
WINGSJ114618.91-344007.2 1
WINGSJ114619.12-341944.4 25
WINGSJ114619.35-341950.1 25
WINGSJ114619.52-343851.4 3
WINGSJ114620.30-342848.6 12
WINGSJ114624.01-343231.1 5
WINGSJ114625.36-341700.0 25
WINGSJ114626.02-341141.6 5
WINGSJ114626.28-342945.0 3
WINGSJ114626.42-343212.2 17
WINGSJ114626.43-341759.8 12
WINGSJ114628.75-343322.1 12
WINGSJ114629.10-341543.9 27
WINGSJ114630.61-341346.6 3
WINGSJ114630.81-341222.3 27
WINGSJ114632.87-341047.2 9
WINGSJ114634.03-342239.9 3
WINGSJ114634.66-342534.7 5
WINGSJ114635.55-341314.2 19
WINGSJ114635.57-341720.5 36
WINGSJ114636.16-342534.6 10
WINGSJ114636.86-342307.6 1
WINGSJ114636.99-341214.6 9
WINGSJ114637.78-341853.7 9
WINGSJ114637.87-340952.1 36
WINGSJ115843.68-311453.7 9
WINGSJ115843.99-313734.3 3
WINGSJ115847.43-312349.6 5
WINGSJ115847.98-310700.3 12
WINGSJ115848.99-313225.3 12
WINGSJ115850.34-312138.7 5
WINGSJ115852.26-312937.9 5
WINGSJ115856.26-312902.5 3
WINGSJ115856.34-312159.0 9
WINGSJ115856.78-313637.8 3
WINGSJ115856.99-312328.3 12
WINGSJ115857.70-311618.0 22
WINGSJ115858.84-313327.3 10
WINGSJ115859.13-312148.8 19
WINGSJ115859.72-313407.1 1
WINGSJ115859.92-312820.3 3
WINGSJ115903.82-312909.0 17
WINGSJ115905.64-312343.4 10
WINGSJ115909.60-311356.6 9
WINGSJ115911.74-311140.4 9
WINGSJ115914.71-312506.6 19
WINGSJ115914.77-313540.8 1
WINGSJ115915.48-313425.1 10
WINGSJ115918.51-313727.3 17
WINGSJ115919.02-313546.8 9
WINGSJ115919.27-313756.4 10
WINGSJ115920.31-313827.6 27
WINGSJ115923.93-313105.5 22
WINGSJ115924.23-312655.7 19
WINGSJ115926.64-312835.9 5
WINGSJ115927.26-313220.5 9
WINGSJ115929.34-312020.1 19
WINGSJ115930.70-312651.9 27
WINGSJ115931.63-313632.0 22
WINGSJ115936.14-312229.4 9
WINGSJ115936.93-312806.4 12
WINGSJ115937.28-311426.8 5
WINGSJ115939.52-312016.4 27
WINGSJ115939.74-312801.6 1
WINGSJ115941.98-313123.5 27
WINGSJ115943.35-312416.5 1
WINGSJ115947.37-313002.5 22
WINGSJ115948.29-311837.5 5
WINGSJ115949.85-312648.8 17
WINGSJ115949.86-311459.1 36
WINGSJ115950.92-313207.7 10
WINGSJ115951.62-312845.5 36
WINGSJ115952.71-311913.4 3
WINGSJ115953.27-312531.1 9
WINGSJ115954.26-313806.4 1
WINGSJ115954.30-312956.0 19
WINGSJ115954.60-312510.6 9
WINGSJ115955.40-310852.9 12
WINGSJ115956.66-313007.4 22
WINGSJ115956.99-312804.0 30
WINGSJ115957.21-311959.5 10
WINGSJ115957.39-312217.0 5
WINGSJ115958.02-312810.4 19
WINGSJ115958.78-312636.5 30
WINGSJ120003.28-311321.2 1
WINGSJ120003.32-311249.1 9
WINGSJ120006.51-312043.7 19
WINGSJ120006.71-312759.0 12
WINGSJ120007.68-312214.9 30
WINGSJ120008.46-312432.7 19
WINGSJ120009.75-311550.6 27
WINGSJ120009.81-310800.3 3
WINGSJ120011.19-311417.0 10
WINGSJ120012.11-311921.1 19
WINGSJ120012.63-313918.4 36
WINGSJ120013.76-311433.9 1
WINGSJ120014.63-312014.2 27
WINGSJ120015.21-312152.8 10
WINGSJ120018.27-312853.3 10
WINGSJ120019.26-311902.1 27
WINGSJ120019.57-312241.7 25
WINGSJ120020.56-312424.8 5
WINGSJ120021.01-311918.5 13
WINGSJ120022.01-312325.2 12
WINGSJ120024.73-313351.8 12
WINGSJ120025.13-311851.2 5
WINGSJ120026.47-313012.8 27
WINGSJ120030.78-312640.3 10
WINGSJ120034.88-311832.1 3
WINGSJ120042.82-312516.9 19
WINGSJ120043.98-312136.1 3
WINGSJ120044.14-311157.8 3
WINGSJ120045.15-313039.8 27
WINGSJ120047.94-311341.5 5
WINGSJ120048.27-313005.6 10
WINGSJ120048.70-312225.9 9
WINGSJ120050.87-311259.9 12
WINGSJ120051.34-311041.1 1
WINGSJ120055.96-311058.3 9
WINGSJ120058.74-311611.3 22
WINGSJ120101.65-311905.8 10
WINGSJ120102.75-312841.8 19
WINGSJ120104.79-310932.3 10
WINGSJ120104.84-313254.7 12
WINGSJ120104.89-313440.7 5
WINGSJ120106.01-311404.0 12
WINGSJ120107.03-313422.0 35
WINGSJ120109.92-311611.0 1
WINGSJ120110.21-312242.8 9
WINGSJ120111.53-311647.8 5
WINGSJ120111.92-312130.8 3
WINGSJ120113.14-313537.9 36
WINGSJ120113.37-312237.1 36
WINGSJ120113.56-312819.9 5
WINGSJ120115.49-310821.5 13
WINGSJ120116.21-311024.6 10
WINGSJ120116.76-313444.6 5
WINGSJ120117.32-311407.2 10
WINGSJ120118.11-313320.7 19
WINGSJ125141.26-153502.9 9
WINGSJ125142.06-152341.3 9
WINGSJ125144.32-153307.4 5
WINGSJ125144.89-153722.0 9
WINGSJ125145.85-151433.5 10
WINGSJ125145.87-151630.9 1
WINGSJ125145.88-152307.4 27
WINGSJ125146.24-154006.8 12
WINGSJ125146.33-151846.2 36
WINGSJ125146.90-150928.2 10
WINGSJ125148.97-153935.3 10
WINGSJ125150.18-151702.4 22
WINGSJ125156.16-152959.9 5
WINGSJ125157.72-151149.6 12
WINGSJ125200.32-152449.1 5
WINGSJ125200.42-151208.2 22
WINGSJ125201.82-152333.9 9
WINGSJ125203.09-151635.9 3
WINGSJ125205.45-152730.4 27
WINGSJ125207.01-151340.1 5
WINGSJ125207.27-152157.2 12
WINGSJ125208.20-153857.7 9
WINGSJ125208.72-151531.1 1
WINGSJ125208.75-151716.8 10
WINGSJ125209.23-152517.0 10
WINGSJ125209.81-151109.1 5
WINGSJ125210.22-153333.3 10
WINGSJ125211.50-151311.3 3
WINGSJ125212.62-151157.9 36
WINGSJ125215.61-153258.5 3
WINGSJ125216.11-152857.0 3
WINGSJ125216.44-150943.8 10
WINGSJ125217.02-151029.3 5
WINGSJ125217.42-153054.2 10
WINGSJ125217.54-152532.7 22
WINGSJ125218.00-153503.8 30
WINGSJ125218.57-152339.3 27
WINGSJ125219.29-154012.4 3
WINGSJ125219.63-152814.4 5
WINGSJ125221.37-152310.2 9
WINGSJ125221.69-153250.1 10
WINGSJ125222.94-150749.9 30
WINGSJ125223.06-152924.6 10
WINGSJ125223.43-151057.4 10
WINGSJ125224.28-152703.8 9
WINGSJ125225.04-153216.0 10
WINGSJ125225.55-153101.5 27
WINGSJ125225.62-150940.9 36
WINGSJ125225.93-151038.1 9
WINGSJ125227.18-151018.0 5
WINGSJ125227.42-153106.7 30
WINGSJ125227.55-150946.8 9
WINGSJ125229.27-151741.7 17
WINGSJ125229.45-152957.9 30
WINGSJ125229.62-152217.7 1
WINGSJ125230.11-151029.4 25
WINGSJ125230.29-151149.7 19
WINGSJ125230.70-152614.0 5
WINGSJ125231.81-153315.3 5
WINGSJ125232.02-151304.0 36
WINGSJ125233.06-153100.5 27
WINGSJ125233.17-151805.7 5
WINGSJ125234.20-152850.7 22
WINGSJ125235.10-152740.4 3
WINGSJ125237.47-151625.4 27
WINGSJ125237.82-152110.0 9
WINGSJ125237.86-151950.9 5
WINGSJ125239.15-151955.0 22
WINGSJ125239.83-153528.8 27
WINGSJ125240.64-153205.4 36
WINGSJ125241.04-153611.6 3
WINGSJ125246.79-153609.9 1
WINGSJ125247.24-152320.6 1
WINGSJ125247.40-152253.7 27
WINGSJ125247.69-153153.9 10
WINGSJ125251.10-152929.5 27
WINGSJ125251.87-151804.5 12
WINGSJ125252.47-153406.9 12
WINGSJ125253.22-152503.9 22
WINGSJ125253.96-152013.3 9
WINGSJ125254.38-151953.3 36
WINGSJ125254.45-153207.1 9
WINGSJ125256.43-153956.0 36
WINGSJ125256.51-153309.7 22
WINGSJ125256.69-152525.8 36
WINGSJ125256.79-152333.6 27
WINGSJ125257.50-152723.9 10
WINGSJ125257.87-152049.2 27
WINGSJ125258.02-152846.0 22
WINGSJ125258.46-152211.1 10
WINGSJ125300.46-152454.2 10
WINGSJ125301.26-151613.4 3
WINGSJ125303.42-150908.9 3
WINGSJ125303.79-150851.8 17
WINGSJ125303.79-152701.4 36
WINGSJ125304.17-152137.2 13
WINGSJ125304.20-152556.8 19
WINGSJ125306.63-151538.5 3
WINGSJ125306.89-152228.4 30
WINGSJ125308.94-153034.2 27
WINGSJ125309.25-152757.7 10
WINGSJ125310.04-153433.3 3
WINGSJ125310.44-153842.6 5
WINGSJ125311.31-152930.1 9
WINGSJ125313.84-151608.6 3
WINGSJ125315.47-152752.1 3
WINGSJ125317.18-152637.7 10
WINGSJ125317.63-151054.8 35
WINGSJ125317.66-153002.5 10
WINGSJ125318.67-151851.6 10
WINGSJ125318.95-153151.4 10
WINGSJ125319.47-153322.1 5
WINGSJ125319.70-153054.2 27
WINGSJ125321.30-152926.5 1
WINGSJ125322.91-152241.1 1
WINGSJ125327.42-151656.4 5
WINGSJ125328.32-151933.8 10
WINGSJ125328.47-153029.4 27
WINGSJ125328.68-153049.2 25
WINGSJ125328.98-153159.9 36
WINGSJ125329.74-152102.1 12
WINGSJ125333.86-153835.4 9
WINGSJ125335.60-152122.9 1
WINGSJ125339.90-153403.4 10
WINGSJ125341.07-152147.0 17
WINGSJ125341.63-151001.6 10
WINGSJ125342.30-153724.6 9
WINGSJ125342.34-151655.7 27
WINGSJ125343.60-153740.5 1
WINGSJ125344.05-151656.1 10
WINGSJ125345.78-151338.9 3
WINGSJ125346.25-152320.7 19
WINGSJ125347.00-150914.5 10
WINGSJ125347.05-153255.8 12
WINGSJ125347.29-152823.8 10
WINGSJ125348.84-153516.0 3
WINGSJ125350.41-153516.9 5
WINGSJ125351.50-150823.6 13
WINGSJ125352.24-151600.9 12
WINGSJ125353.20-153522.1 1
WINGSJ125353.39-153758.1 10
WINGSJ125353.65-151122.6 1
WINGSJ125354.17-150900.2 9
WINGSJ125354.38-152714.8 3
WINGSJ125355.14-153934.0 3
WINGSJ125355.22-152255.9 1
WINGSJ125355.60-151837.2 3
WINGSJ125356.09-151805.5 5
WINGSJ125356.20-150940.9 10
WINGSJ125357.24-152921.1 3
WINGSJ125357.66-151204.7 17
WINGSJ125558.14-172756.1 3
WINGSJ125558.68-170957.8 10
WINGSJ125558.87-172416.2 22
WINGSJ125559.53-171842.0 36
WINGSJ125559.66-173556.2 22
WINGSJ125600.78-170902.0 27
WINGSJ125600.98-172336.7 12
WINGSJ125602.69-171321.7 1
WINGSJ125603.31-172749.9 5
WINGSJ125604.33-172223.1 12
WINGSJ125606.98-172113.3 17
WINGSJ125608.09-173256.0 3
WINGSJ125608.74-172800.8 12
WINGSJ125612.23-170753.7 1
WINGSJ125613.97-171609.1 22
WINGSJ125614.27-172216.2 27
WINGSJ125620.16-172310.7 5
WINGSJ125621.34-172107.3 12
WINGSJ125621.51-170810.8 10
WINGSJ125621.82-173832.3 22
WINGSJ125622.34-172526.0 1
WINGSJ125622.45-171733.2 9
WINGSJ125622.69-173731.3 12
WINGSJ125622.72-172152.8 1
WINGSJ125622.79-173550.3 13
WINGSJ125623.74-173449.3 27
WINGSJ125625.00-172450.7 10
WINGSJ125627.07-172053.7 17
WINGSJ125627.09-173505.2 30
WINGSJ125628.34-170932.7 9
WINGSJ125628.91-172124.4 10
WINGSJ125630.35-172849.1 36
WINGSJ125634.18-172528.5 10
WINGSJ125634.25-171433.5 35
WINGSJ125635.50-170756.9 9
WINGSJ125635.70-171603.3 27
WINGSJ125637.29-171147.0 10
WINGSJ125637.81-171317.5 5
WINGSJ125638.64-171938.6 9
WINGSJ125641.02-171905.2 22
WINGSJ125642.76-171410.8 36
WINGSJ125645.33-172220.7 36
WINGSJ125646.31-172903.7 19
WINGSJ125647.38-172520.1 3
WINGSJ125647.47-171748.2 10
WINGSJ125648.47-173301.2 27
WINGSJ125648.70-173504.3 3
WINGSJ125648.98-171939.2 10
WINGSJ125650.18-173439.5 3
WINGSJ125651.06-171644.1 30
WINGSJ125653.23-171127.0 5
WINGSJ125653.35-173448.8 9
WINGSJ125653.86-173453.6 22
WINGSJ125653.97-173000.8 9
WINGSJ125656.83-172828.6 5
WINGSJ125657.15-170852.9 13
WINGSJ125657.56-171644.5 36
WINGSJ125657.73-173605.0 35
WINGSJ125657.92-171156.0 36
WINGSJ125658.04-171423.7 10
WINGSJ125658.70-172031.9 5
WINGSJ125658.80-172941.9 13
WINGSJ125658.89-171539.2 1
WINGSJ125658.91-171951.7 5
WINGSJ125659.91-173748.3 25
WINGSJ125700.41-172910.9 3
WINGSJ125700.47-171711.4 10
WINGSJ125700.50-173332.5 10
WINGSJ125700.69-173555.4 10
WINGSJ125700.78-172244.3 22
WINGSJ125701.21-171335.1 10
WINGSJ125701.31-173446.3 35
WINGSJ125701.40-172325.3 9
WINGSJ125701.86-170804.2 9
WINGSJ125702.39-173429.8 27
WINGSJ125703.65-172548.2 13
WINGSJ125704.49-172436.5 10
WINGSJ125704.92-173326.9 36
WINGSJ125706.18-172137.3 10
WINGSJ125706.94-172500.2 13
WINGSJ125709.98-172253.5 13
WINGSJ125710.57-172652.8 5
WINGSJ125710.67-171546.1 27
WINGSJ125710.71-172811.2 27
WINGSJ125710.77-172502.6 30
WINGSJ125711.36-173904.6 9
WINGSJ125711.60-172434.0 36
WINGSJ125711.68-171415.6 27
WINGSJ125712.15-170917.1 30
WINGSJ125712.84-170829.5 12
WINGSJ125712.88-173111.5 10
WINGSJ125713.76-172502.5 27
WINGSJ125713.77-171232.2 25
WINGSJ125714.19-171936.9 10
WINGSJ125714.73-172542.0 5
WINGSJ125715.06-172050.0 27
WINGSJ125716.14-172317.6 5
WINGSJ125716.45-172709.2 10
WINGSJ125716.72-171013.5 27
WINGSJ125716.99-174001.4 27
WINGSJ125718.97-173043.5 9
WINGSJ125719.36-173222.3 30
WINGSJ125720.04-172149.9 5
WINGSJ125720.74-173426.4 13
WINGSJ125721.03-172059.1 13
WINGSJ125721.08-171248.0 10
WINGSJ125722.11-171901.2 5
WINGSJ125722.67-173726.7 27
WINGSJ125722.77-171800.5 5
WINGSJ125723.06-173223.9 25
WINGSJ125723.31-171634.2 5
WINGSJ125723.32-172703.3 30
WINGSJ125724.13-172447.3 10
WINGSJ125724.37-173950.0 30
WINGSJ125724.98-171155.3 19
WINGSJ125725.51-173923.1 36
WINGSJ125727.20-173447.4 25
WINGSJ125727.52-173639.4 10
WINGSJ125727.75-173056.9 10
WINGSJ125727.86-171516.2 5
WINGSJ125728.27-172818.2 36
WINGSJ125728.64-171605.5 13
WINGSJ125729.86-171657.6 19
WINGSJ125730.05-173434.7 35
WINGSJ125730.29-172726.5 10
WINGSJ125730.60-170917.0 10
WINGSJ125731.57-170957.9 1
WINGSJ125732.45-171524.0 35
WINGSJ125734.86-173414.6 36
WINGSJ125736.28-170751.3 27
WINGSJ125737.18-171119.0 25
WINGSJ125737.86-171400.2 5
WINGSJ125740.45-171326.6 22
WINGSJ125741.25-172510.4 5
WINGSJ125741.91-172238.2 13
WINGSJ125742.03-171928.3 36
WINGSJ125742.09-171844.3 5
WINGSJ125745.79-172011.8 19
WINGSJ125747.02-171527.1 10
WINGSJ125747.07-172804.1 25
WINGSJ125747.20-173219.0 19
WINGSJ125748.08-172705.0 9
WINGSJ125749.20-173242.5 36
WINGSJ125749.50-173957.2 5
WINGSJ125750.51-172958.1 5
WINGSJ125751.79-172921.4 27
WINGSJ125752.34-171503.1 3
WINGSJ125754.10-173529.3 10
WINGSJ125754.77-170823.1 5
WINGSJ125756.10-171054.4 13
WINGSJ125756.75-173428.5 10
WINGSJ125757.71-173936.4 9
WINGSJ125759.61-172615.8 5
WINGSJ125759.72-173408.1 35
WINGSJ125759.89-173523.2 3
WINGSJ125800.12-173717.5 10
WINGSJ125800.29-171915.6 10
WINGSJ125801.44-172654.8 36
WINGSJ125804.19-171239.8 5
WINGSJ125804.32-173528.5 27
WINGSJ125805.10-171602.3 9
WINGSJ125805.57-172641.1 10
WINGSJ125805.79-173947.8 36
WINGSJ125806.83-172208.3 13
WINGSJ125807.01-174004.2 17
WINGSJ125807.09-171804.6 10
WINGSJ125808.30-173717.7 10
WINGSJ125808.95-171111.3 22
WINGSJ125809.83-173452.5 9
WINGSJ125811.67-173012.8 5
WINGSJ125813.20-171333.3 30
WINGSJ125814.14-173435.2 27
WINGSJ125815.00-171207.7 3
WINGSJ125815.15-172706.7 5
WINGSJ125815.93-171848.8 9
WINGSJ125815.96-173525.2 5
WINGSJ125816.42-171434.2 5
WINGSJ125817.17-172408.7 9
WINGSJ125817.81-173023.3 3
WINGSJ125818.69-172542.9 3
WINGSJ125818.75-171622.2 10
WINGSJ132243.83-312853.9 22
WINGSJ132251.29-313544.4 3
WINGSJ132253.27-313247.7 1
WINGSJ132254.49-314737.7 36
WINGSJ132254.75-314622.3 5
WINGSJ132255.52-312826.0 9
WINGSJ132255.68-314416.7 36
WINGSJ132301.52-313108.2 10
WINGSJ132303.48-314344.9 30
WINGSJ132303.83-312359.1 36
WINGSJ132305.20-313821.5 19
WINGSJ132306.89-313605.8 27
WINGSJ132307.20-313702.9 25
WINGSJ132308.55-314457.8 13
WINGSJ132308.73-314209.2 1
WINGSJ132309.31-315222.7 5
WINGSJ132309.45-314022.5 22
WINGSJ132309.86-314810.8 3
WINGSJ132312.44-312819.2 5
WINGSJ132313.49-315401.6 27
WINGSJ132313.73-314659.6 27
WINGSJ132314.67-312556.6 5
WINGSJ132314.91-314111.6 9
WINGSJ132315.11-312735.9 3
WINGSJ132315.88-314541.2 5
WINGSJ132317.11-314641.5 27
WINGSJ132318.53-312836.9 35
WINGSJ132323.19-313715.1 22
WINGSJ132324.20-315012.5 9
WINGSJ132324.61-315548.8 9
WINGSJ132325.55-314030.9 19
WINGSJ132327.42-312903.5 27
WINGSJ132328.86-314241.6 25
WINGSJ132329.42-314410.0 12
WINGSJ132330.35-313315.7 3
WINGSJ132330.36-314148.0 17
WINGSJ132330.51-313805.8 9
WINGSJ132330.53-315216.6 10
WINGSJ132331.91-312812.1 27
WINGSJ132332.02-313856.3 10
WINGSJ132332.21-314042.3 19
WINGSJ132332.77-312345.3 5
WINGSJ132332.84-312550.6 19
WINGSJ132335.54-315200.1 25
WINGSJ132336.59-313722.4 19
WINGSJ132337.13-315047.2 36
WINGSJ132337.80-313814.3 10
WINGSJ132338.10-312857.0 10
WINGSJ132338.98-314313.2 1
WINGSJ132340.15-312503.8 9
WINGSJ132341.08-314155.8 5
WINGSJ132343.98-314054.6 19
WINGSJ132343.98-314700.6 3
WINGSJ132345.02-314229.6 27
WINGSJ132348.28-314953.3 17
WINGSJ132348.39-315039.0 36
WINGSJ132348.85-314636.5 22
WINGSJ132349.37-314256.9 10
WINGSJ132351.50-313738.0 10
WINGSJ132352.08-313841.3 30
WINGSJ132353.38-314921.3 27
WINGSJ132354.69-313720.6 3
WINGSJ132355.45-314246.8 9
WINGSJ132356.61-315454.9 10
WINGSJ132358.84-314024.6 27
WINGSJ132359.24-313128.2 22
WINGSJ132359.92-312821.0 12
WINGSJ132405.03-314746.8 10
WINGSJ132405.61-313636.3 5
WINGSJ132406.17-314809.6 10
WINGSJ132406.20-314306.4 25
WINGSJ132406.84-312525.1 5
WINGSJ132406.84-314449.3 27
WINGSJ132407.72-314013.7 13
WINGSJ132408.69-314358.7 27
WINGSJ132409.00-315417.3 13
WINGSJ132409.07-314236.6 5
WINGSJ132410.39-313525.9 5
WINGSJ132410.69-315101.4 10
WINGSJ132413.24-313714.5 5
WINGSJ132414.06-314717.7 19
WINGSJ132415.17-312806.1 3
WINGSJ132417.28-313331.4 9
WINGSJ132418.23-314229.4 36
WINGSJ132418.58-313841.2 27
WINGSJ132419.57-314136.5 10
WINGSJ132420.43-312331.1 9
WINGSJ132420.56-313725.5 9
WINGSJ132421.69-313807.6 5
WINGSJ132425.07-313439.3 36
WINGSJ132425.68-312930.4 5
WINGSJ132426.54-315153.4 30
WINGSJ132427.28-314846.2 25
WINGSJ132428.05-315151.9 22
WINGSJ132430.56-312349.2 10
WINGSJ132431.97-314451.9 22
WINGSJ132433.88-314014.1 9
WINGSJ132435.15-313837.4 36
WINGSJ132437.61-313558.2 10
WINGSJ132438.27-315131.8 9
WINGSJ132444.37-313723.4 12
WINGSJ132446.20-315312.5 3
WINGSJ132450.43-313337.6 3
WINGSJ132452.28-314814.3 10
WINGSJ132452.96-314150.5 12
WINGSJ132454.57-313109.3 27
WINGSJ132459.62-314748.7 10
WINGSJ132500.09-314550.3 36
WINGSJ132501.35-312817.0 35
WINGSJ132502.06-315344.9 10
WINGSJ132502.88-312957.9 3
WINGSJ132503.89-313244.8 36
WINGSJ132507.84-315046.2 1
WINGSJ132509.38-315449.3 1
WINGSJ132510.58-314420.7 1
WINGSJ132510.59-313917.0 5
WINGSJ132511.64-313838.1 35
WINGSJ132513.65-312710.9 3
WINGSJ132514.96-314154.0 19
WINGSJ132516.23-314524.2 25
WINGSJ132517.11-314311.5 19
WINGSJ132517.11-314331.3 5
WINGSJ132518.11-313639.2 3
WINGSJ132518.85-314221.6 3
WINGSJ132518.95-315433.7 12
WINGSJ133028.47-330051.4 5
WINGSJ133031.28-330523.4 5
WINGSJ133036.05-330811.9 3
WINGSJ133036.50-331221.6 1
WINGSJ133036.78-330721.4 36
WINGSJ133038.75-331448.3 3
WINGSJ133039.68-332736.9 22
WINGSJ133041.60-325929.9 1
WINGSJ133041.77-325713.2 5
WINGSJ133041.79-330330.3 1
WINGSJ133041.82-330431.2 10
WINGSJ133043.10-332153.1 3
WINGSJ133045.36-330017.4 22
WINGSJ133048.81-332553.9 13
WINGSJ133051.29-331043.1 22
WINGSJ133052.36-331159.4 10
WINGSJ133053.13-331027.2 9
WINGSJ133058.19-332714.0 9
WINGSJ133103.31-330708.9 12
WINGSJ133108.99-331257.1 9
WINGSJ133113.14-331613.6 36
WINGSJ133114.01-330449.8 9
WINGSJ133115.28-332705.5 9
WINGSJ133115.33-325733.4 3
WINGSJ133115.48-331403.1 5
WINGSJ133119.48-330501.9 9
WINGSJ133119.58-331149.4 5
WINGSJ133119.65-331845.1 5
WINGSJ133120.10-330906.5 1
WINGSJ133120.80-331253.3 1
WINGSJ133122.25-330243.3 19
WINGSJ133126.67-332717.6 27
WINGSJ133129.75-330740.0 3
WINGSJ133129.90-330319.2 35
WINGSJ133131.41-332527.5 10
WINGSJ133131.49-330833.6 10
WINGSJ133135.16-330038.8 27
WINGSJ133136.24-325851.4 27
WINGSJ133136.56-332605.3 19
WINGSJ133136.94-330045.9 17
WINGSJ133138.07-331525.8 3
WINGSJ133138.68-330726.1 10
WINGSJ133138.87-332739.6 3
WINGSJ133139.29-330904.9 22
WINGSJ133139.61-331618.4 5
WINGSJ133139.83-331433.8 27
WINGSJ133139.96-325839.7 10
WINGSJ133143.56-331145.4 36
WINGSJ133144.39-332349.2 9
WINGSJ133145.68-330544.5 9
WINGSJ133150.16-330713.2 10
WINGSJ133151.51-331141.7 30
WINGSJ133153.04-331034.5 22
WINGSJ133153.47-325735.1 22
WINGSJ133154.01-330429.1 5
WINGSJ133156.71-325757.9 9
WINGSJ133157.12-332212.2 3
WINGSJ133159.15-325838.6 10
WINGSJ133200.12-330536.1 30
WINGSJ133200.75-331618.5 36
WINGSJ133201.46-331921.1 10
WINGSJ133203.22-330954.2 13
WINGSJ133203.37-330357.9 27
WINGSJ133204.34-331225.2 10
WINGSJ133205.89-330346.8 9
WINGSJ133205.89-332009.8 9
WINGSJ133206.49-332159.6 9
WINGSJ133207.00-331902.2 12
WINGSJ133208.25-332821.9 1
WINGSJ133209.41-330915.4 36
WINGSJ133210.22-331701.8 5
WINGSJ133210.49-331110.0 30
WINGSJ133214.34-330640.9 10
WINGSJ133215.18-332239.1 27
WINGSJ133217.62-330030.2 13
WINGSJ133217.98-330840.2 27
WINGSJ133219.56-330357.6 5
WINGSJ133220.26-330908.7 36
WINGSJ133225.20-330510.1 5
WINGSJ133226.24-331126.1 3
WINGSJ133227.50-330611.7 36
WINGSJ133227.75-331224.9 10
WINGSJ133230.39-330805.4 19
WINGSJ133230.60-330941.9 25
WINGSJ133231.38-325913.5 9
WINGSJ133231.53-331018.5 19
WINGSJ133232.19-331409.8 13
WINGSJ133234.17-325710.5 1
WINGSJ133235.27-330109.3 35
WINGSJ133235.37-331232.7 27
WINGSJ133236.56-332013.3 36
WINGSJ133237.11-331552.0 10
WINGSJ133238.18-330653.6 25
WINGSJ133239.13-330801.0 22
WINGSJ133239.61-331658.3 9
WINGSJ133240.76-331352.7 1
WINGSJ133241.18-330530.6 10
WINGSJ133241.28-330057.2 12
WINGSJ133241.29-332207.9 9
WINGSJ133243.86-330904.6 10
WINGSJ133244.21-331600.9 10
WINGSJ133244.31-330228.7 27
WINGSJ133245.13-331421.1 25
WINGSJ133246.23-332409.8 25
WINGSJ133246.83-331830.4 5
WINGSJ133247.71-332415.7 1
WINGSJ133248.34-332256.6 22
WINGSJ133248.38-332706.0 3
WINGSJ133248.73-331515.9 10
WINGSJ133249.82-330440.2 5
WINGSJ133250.45-332915.7 5
WINGSJ133250.51-332750.4 12
WINGSJ133250.65-330206.5 19
WINGSJ133250.67-331515.1 22
WINGSJ133251.23-330143.4 19
WINGSJ133253.94-330415.9 5
WINGSJ133254.45-331909.1 30
WINGSJ133255.70-332150.3 3
WINGSJ133256.96-325735.6 3
WINGSJ133258.54-330653.6 27
WINGSJ133258.63-332226.1 5
WINGSJ133259.65-330228.7 19
WINGSJ133300.17-330456.8 3
WINGSJ133301.24-330329.1 3
WINGSJ133301.28-331728.4 25
WINGSJ133301.55-330601.0 25
WINGSJ133303.69-331254.9 36
WINGSJ133304.83-332117.4 3
WINGSJ133304.94-330451.8 10
WINGSJ133305.26-330536.8 13
WINGSJ133305.58-331803.4 36
WINGSJ133305.66-332355.2 5
WINGSJ133305.86-330710.8 35
WINGSJ133305.87-332506.9 5
WINGSJ133306.32-332348.1 5
WINGSJ145148.12+163636.4 3
WINGSJ145148.19+164727.6 27
WINGSJ145148.78+164531.9 3
WINGSJ145153.65+163022.2 36
WINGSJ145155.76+163539.6 36
WINGSJ145159.81+164155.7 3
WINGSJ145200.43+163856.9 22
WINGSJ145204.73+162839.5 12
WINGSJ145206.44+162734.8 9
WINGSJ145206.92+163427.4 3
WINGSJ145208.61+164035.7 9
WINGSJ145211.42+164248.3 17
WINGSJ145217.43+163705.5 12
WINGSJ145217.59+164747.0 36
WINGSJ145218.27+163305.9 9
WINGSJ145221.62+164434.0 3
WINGSJ145228.26+163037.9 35
WINGSJ145229.52+162759.6 25
WINGSJ145229.61+164754.3 10
WINGSJ145230.17+163933.1 3
WINGSJ145238.94+164651.7 17
WINGSJ145240.85+163005.2 12
WINGSJ145243.26+165413.5 36
WINGSJ145244.81+165131.8 27
WINGSJ145246.22+164226.6 30
WINGSJ145246.69+165644.9 30
WINGSJ145248.08+162923.6 3
WINGSJ145255.02+162604.3 36
WINGSJ145255.33+164210.5 36
WINGSJ145255.76+163945.3 5
WINGSJ145257.05+163301.0 22
WINGSJ145300.88+164057.3 36
WINGSJ145302.79+165657.6 10
WINGSJ145306.62+163043.5 3
WINGSJ145307.91+163532.1 3
WINGSJ145309.27+165917.4 5
WINGSJ145309.35+164008.8 19
WINGSJ145309.82+164104.5 19
WINGSJ145311.68+164732.9 9
WINGSJ145312.56+164706.5 9
WINGSJ145313.08+165657.8 12
WINGSJ145316.47+163245.3 36
WINGSJ145317.53+165457.0 9
WINGSJ145317.72+164715.1 3
WINGSJ145325.41+164351.6 27
WINGSJ145325.76+165639.2 5
WINGSJ145328.30+163603.4 12
WINGSJ145338.12+163825.8 22
WINGSJ145338.36+164228.5 9
WINGSJ145343.24+165707.0 9
WINGSJ145345.43+164550.8 13
WINGSJ145346.17+164753.5 25
WINGSJ145349.38+164004.3 27
WINGSJ145350.40+162601.3 22
WINGSJ145353.33+165317.4 19
WINGSJ145354.76+164836.5 3
WINGSJ145359.51+164334.9 3
WINGSJ145400.19+165448.8 5
WINGSJ145405.20+164610.0 5
WINGSJ145406.91+162800.5 35
WINGSJ145407.17+163147.2 36
WINGSJ145407.33+163703.7 22
WINGSJ180910.00+495811.3 27
WINGSJ180910.25+494713.2 9
WINGSJ180914.68+500040.0 12
WINGSJ180915.43+495358.5 36
WINGSJ180925.19+494037.5 5
WINGSJ180934.21+494605.7 10
WINGSJ180941.03+494020.1 13
WINGSJ180944.15+495058.3 9
WINGSJ180948.34+493849.7 17
WINGSJ180954.70+495656.8 17
WINGSJ180956.58+494203.4 3
WINGSJ181005.24+494103.0 22
WINGSJ181016.58+501048.9 19
WINGSJ181017.81+494855.8 36
WINGSJ181023.37+495654.6 5
WINGSJ181027.59+500223.2 13
WINGSJ181029.20+495517.0 36
WINGSJ181032.97+494206.2 17
WINGSJ181035.31+494849.3 9
WINGSJ181045.33+500007.8 10
WINGSJ181045.73+500051.9 10
WINGSJ181047.12+495119.9 19
WINGSJ181048.89+495522.1 10
WINGSJ181049.98+495158.7 1
WINGSJ181054.87+500046.1 36
WINGSJ181056.13+501048.9 36
WINGSJ181109.30+500824.3 22
WINGSJ181113.08+495523.7 3
WINGSJ181115.97+494128.1 22
WINGSJ181121.39+501055.6 19
WINGSJ181123.31+501156.4 10
WINGSJ181123.50+500236.8 36
WINGSJ181125.79+495739.3 12
WINGSJ181126.77+495309.5 9
WINGSJ181128.57+495539.6 5
WINGSJ181128.91+493917.9 13
WINGSJ181134.67+495035.8 3
WINGSJ181139.08+494045.0 19
WINGSJ181139.70+501057.1 3
WINGSJ181139.77+495113.2 13
WINGSJ181145.71+494823.9 22
WINGSJ181150.27+494051.8 36
WINGSJ181158.34+494400.7 10
WINGSJ181200.20+500432.8 10
WINGSJ181202.00+495620.3 1
WINGSJ181204.91+500707.4 17
WINGSJ181209.18+495120.5 22
WINGSJ181210.43+494848.9 22
WINGSJ181211.10+494654.8 19
WINGSJ181211.52+494402.4 27
WINGSJ181214.79+494532.8 3
WINGSJ181223.99+500438.2 12
WINGSJ214526.43-435644.1 12
WINGSJ214528.31-435015.2 1
WINGSJ214529.18-434903.1 17
WINGSJ214529.86-434157.2 22
WINGSJ214529.88-434908.8 36
WINGSJ214534.07-440110.2 36
WINGSJ214534.53-433713.2 9
WINGSJ214535.32-433921.8 10
WINGSJ214538.52-434934.1 36
WINGSJ214539.59-440150.9 27
WINGSJ214539.82-440436.7 17
WINGSJ214541.09-440058.3 12
WINGSJ214541.54-434243.1 5
WINGSJ214542.65-433755.6 3
WINGSJ214543.72-440913.6 3
WINGSJ214544.16-440142.0 3
WINGSJ214544.49-440714.8 9
WINGSJ214544.76-440357.1 35
WINGSJ214545.21-440440.0 27
WINGSJ214546.10-435938.2 9
WINGSJ214547.90-434112.5 19
WINGSJ214548.26-434406.4 27
WINGSJ214548.87-435902.3 22
WINGSJ214550.11-435143.1 5
WINGSJ214551.17-440340.4 36
WINGSJ214552.15-434231.7 27
WINGSJ214552.70-435340.6 36
WINGSJ214553.53-435844.8 36
WINGSJ214554.54-440808.4 17
WINGSJ214554.85-435908.4 27
WINGSJ214555.59-434258.3 1
WINGSJ214556.80-434917.3 12
WINGSJ214558.34-435618.2 12
WINGSJ214559.82-434852.8 10
WINGSJ214601.31-435106.7 27
WINGSJ214601.49-434749.0 10
WINGSJ214602.69-434418.0 17
WINGSJ214609.62-440148.1 10
WINGSJ214610.36-434155.2 36
WINGSJ214612.84-440209.8 12
WINGSJ214614.37-435524.9 27
WINGSJ214618.76-434855.0 1
WINGSJ214626.87-435248.8 25
WINGSJ214627.39-433748.9 27
WINGSJ214629.91-434626.3 3
WINGSJ214631.89-435232.4 10
WINGSJ214632.32-434512.7 27
WINGSJ214632.51-440513.2 27
WINGSJ214633.54-435910.2 10
WINGSJ214633.71-440024.5 12
WINGSJ214634.35-434621.5 25
WINGSJ214634.45-435547.2 27
WINGSJ214637.79-440132.6 5
WINGSJ214639.89-435653.5 10
WINGSJ214641.04-440023.8 36
WINGSJ214644.04-435447.9 10
WINGSJ214644.06-440030.2 27
WINGSJ214644.32-435002.3 10
WINGSJ214644.42-435406.7 30
WINGSJ214645.22-435655.8 5
WINGSJ214646.05-440610.9 3
WINGSJ214646.22-434835.4 1
WINGSJ214646.97-435513.2 1
WINGSJ214648.23-434423.8 27
WINGSJ214648.73-435650.1 5
WINGSJ214650.34-434150.4 10
WINGSJ214650.43-434449.3 27
WINGSJ214651.94-435745.4 10
WINGSJ214652.37-435224.3 22
WINGSJ214652.65-435405.3 27
WINGSJ214657.08-435041.6 1
WINGSJ214658.43-435801.0 9
WINGSJ214658.58-435836.3 9
WINGSJ214659.07-435356.2 36
WINGSJ214700.13-440021.1 5
WINGSJ214701.48-434610.9 3
WINGSJ214702.14-434810.5 22
WINGSJ214702.28-435047.5 10
WINGSJ214703.19-434549.0 36
WINGSJ214704.99-435359.9 19
WINGSJ214705.77-434734.0 36
WINGSJ214706.25-434538.7 19
WINGSJ214707.62-434040.5 1
WINGSJ214707.74-434506.3 27
WINGSJ214708.01-440910.3 1
WINGSJ214709.31-434804.9 5
WINGSJ214709.97-440530.8 13
WINGSJ214716.02-435146.1 17
WINGSJ214716.23-433823.1 17
WINGSJ214716.80-434527.1 3
WINGSJ214717.74-434532.6 12
WINGSJ214718.32-435455.2 30
WINGSJ214718.69-435251.1 25
WINGSJ214720.31-434222.9 22
WINGSJ214722.58-435237.4 1
WINGSJ214722.89-435607.0 19
WINGSJ214724.01-440104.3 5
WINGSJ214726.61-435158.5 36
WINGSJ214727.49-434452.8 22
WINGSJ214728.26-434925.3 5
WINGSJ214730.95-435957.2 12
WINGSJ214734.58-440848.5 10
WINGSJ214734.95-435350.7 30
WINGSJ214736.46-435453.0 10
WINGSJ214736.83-435050.8 17
WINGSJ214738.00-440039.1 17
WINGSJ214742.95-435355.2 19
WINGSJ214744.42-435342.3 27
WINGSJ214744.61-440307.0 27
WINGSJ214744.96-440102.2 12
WINGSJ214746.39-440109.6 17
WINGSJ214747.97-435544.6 9
WINGSJ214752.42-433702.0 3
WINGSJ214753.79-435426.9 19
WINGSJ214756.84-434803.8 3
WINGSJ214801.44-440043.9 27
WINGSJ214804.45-435144.0 3
WINGSJ214804.89-434828.0 9
WINGSJ214805.44-434712.2 3
WINGSJ214809.31-440704.9 3
WINGSJ214811.05-435646.5 22
WINGSJ214812.94-435127.4 3
WINGSJ214815.96-434130.3 19
WINGSJ214817.99-440043.1 10
WINGSJ214818.11-440501.1 30
WINGSJ214818.38-435910.7 10
WINGSJ214819.89-434148.5 3
WINGSJ214820.79-440717.0 19
WINGSJ214821.11-434742.9 3
WINGSJ214821.78-440851.7 1
WINGSJ214822.24-435343.9 3
WINGSJ214822.68-434336.2 12
WINGSJ214822.98-435704.2 5
WINGSJ214823.39-435733.9 25
WINGSJ214823.77-440652.0 36
WINGSJ214824.63-433854.1 36
WINGSJ214826.94-440300.6 27
WINGSJ215044.88-153445.1 10
WINGSJ215046.02-155747.1 3
WINGSJ215046.59-152915.8 9
WINGSJ215046.81-153051.8 35
WINGSJ215047.53-152846.5 9
WINGSJ215048.12-155650.4 3
WINGSJ215049.73-152757.7 19
WINGSJ215052.45-155303.3 1
WINGSJ215053.48-154501.1 27
WINGSJ215057.64-153248.3 5
WINGSJ215058.54-153335.2 5
WINGSJ215100.23-154001.8 12
WINGSJ215103.22-152544.9 3
WINGSJ215103.29-152900.2 3
WINGSJ215103.56-153638.9 9
WINGSJ215103.74-153114.1 1
WINGSJ215104.49-152721.6 17
WINGSJ215104.65-152640.4 3
WINGSJ215105.35-153427.2 17
WINGSJ215106.36-154333.0 19
WINGSJ215106.73-153103.4 35
WINGSJ215108.20-152911.2 10
WINGSJ215108.31-153921.3 10
WINGSJ215108.81-153010.7 5
WINGSJ215109.04-153347.7 10
WINGSJ215109.27-155048.1 36
WINGSJ215110.43-153252.9 9
WINGSJ215111.19-153540.3 3
WINGSJ215112.76-153949.0 35
WINGSJ215114.71-154617.6 10
WINGSJ215119.49-154241.4 10
WINGSJ215120.17-153731.6 3
WINGSJ215120.25-154706.0 5
WINGSJ215120.92-154550.0 12
WINGSJ215121.13-153501.3 10
WINGSJ215121.73-153342.5 19
WINGSJ215122.62-155555.9 35
WINGSJ215123.44-155330.1 1
WINGSJ215123.88-154303.1 10
WINGSJ215124.56-154526.4 5
WINGSJ215125.34-153833.2 3
WINGSJ215125.40-153421.5 3
WINGSJ215125.41-154424.5 3
WINGSJ215126.92-154107.3 5
WINGSJ215127.36-155334.9 35
WINGSJ215127.49-152825.3 17
WINGSJ215128.54-154324.5 10
WINGSJ215128.61-155626.1 12
WINGSJ215129.77-154033.3 19
WINGSJ215131.80-153852.3 3
WINGSJ215131.92-154613.3 5
WINGSJ215133.74-153241.5 10
WINGSJ215134.46-152555.9 22
WINGSJ215134.48-155455.6 3
WINGSJ215136.35-153802.7 1
WINGSJ215137.23-155245.6 25
WINGSJ215137.34-154725.2 13
WINGSJ215137.65-152949.8 30
WINGSJ215137.65-153849.4 5
WINGSJ215138.01-152947.4 36
WINGSJ215138.05-153428.4 27
WINGSJ215138.44-153233.9 3
WINGSJ215139.09-153433.6 22
WINGSJ215139.52-153741.3 10
WINGSJ215139.78-154104.0 3
WINGSJ215141.85-153148.6 36
WINGSJ215142.38-155258.6 19
WINGSJ215143.24-153639.4 3
WINGSJ215144.25-154613.8 9
WINGSJ215145.13-154619.7 30
WINGSJ215145.74-152610.9 9
WINGSJ215145.82-152602.3 3
WINGSJ215145.95-153345.5 10
WINGSJ215146.13-153529.3 5
WINGSJ215146.56-153411.9 30
WINGSJ215146.84-152846.8 3
WINGSJ215146.88-154722.1 27
WINGSJ215147.67-153730.1 22
WINGSJ215147.79-155647.0 10
WINGSJ215148.25-154446.6 10
WINGSJ215148.99-153415.0 10
WINGSJ215149.00-154831.9 3
WINGSJ215149.04-154309.9 27
WINGSJ215149.21-154011.7 10
WINGSJ215149.34-154328.7 27
WINGSJ215149.55-153656.7 19
WINGSJ215149.97-153637.6 25
WINGSJ215150.85-154353.7 9
WINGSJ215153.87-155135.4 19
WINGSJ215154.07-154849.4 1
WINGSJ215154.27-153727.9 27
WINGSJ215154.48-153836.7 12
WINGSJ215154.55-154612.3 17
WINGSJ215155.03-154111.9 10
WINGSJ215155.19-153034.2 5
WINGSJ215155.47-153517.3 36
WINGSJ215155.49-154236.7 22
WINGSJ215155.62-154221.2 36
WINGSJ215155.68-154011.5 17
WINGSJ215155.92-152910.6 36
WINGSJ215156.23-153316.6 35
WINGSJ215156.34-155024.9 36
WINGSJ215156.41-155147.6 17
WINGSJ215157.04-153813.3 25
WINGSJ215157.14-154328.9 13
WINGSJ215157.17-155622.4 22
WINGSJ215157.23-154119.5 1
WINGSJ215157.42-155453.8 22
WINGSJ215157.63-154226.9 17
WINGSJ215158.47-154537.0 27
WINGSJ215158.47-155033.2 17
WINGSJ215159.08-154317.7 36
WINGSJ215159.31-154510.3 36
WINGSJ215200.07-154653.2 9
WINGSJ215200.20-154343.1 10
WINGSJ215200.23-153629.7 1
WINGSJ215200.39-152607.7 3
WINGSJ215200.63-152857.2 5
WINGSJ215200.76-153209.2 3
WINGSJ215202.00-153335.6 22
WINGSJ215202.37-155359.2 3
WINGSJ215202.89-154444.8 10
WINGSJ215203.38-154211.6 17
WINGSJ215203.96-154205.4 17
WINGSJ215203.97-153557.7 27
WINGSJ215204.18-155001.3 3
WINGSJ215205.46-154023.0 3
WINGSJ215205.53-154347.3 13
WINGSJ215205.85-152722.4 9
WINGSJ215206.99-153503.6 1
WINGSJ215208.93-154740.5 9
WINGSJ215209.07-153720.6 12
WINGSJ215209.21-155717.7 22
WINGSJ215210.26-154342.8 27
WINGSJ215210.29-153944.4 27
WINGSJ215210.33-153455.5 27
WINGSJ215211.33-152651.6 22
WINGSJ215211.34-153205.2 3
WINGSJ215211.35-152940.7 3
WINGSJ215211.61-153848.9 36
WINGSJ215212.21-155432.2 12
WINGSJ215213.46-154127.0 19
WINGSJ215214.62-153625.5 17
WINGSJ215214.96-153141.8 27
WINGSJ215215.20-153450.4 30
WINGSJ215216.21-154818.0 10
WINGSJ215216.69-154403.2 13
WINGSJ215216.81-154655.8 3
WINGSJ215219.56-153452.5 36
WINGSJ215219.58-153321.3 27
WINGSJ215220.43-153137.9 27
WINGSJ215220.62-154322.6 5
WINGSJ215221.54-153458.9 1
WINGSJ215221.72-154919.1 12
WINGSJ215222.50-154457.4 3
WINGSJ215224.19-153502.2 3
WINGSJ215224.79-155221.0 27
WINGSJ215225.67-153312.6 5
WINGSJ215228.77-154000.5 1
WINGSJ215229.71-153828.8 25
WINGSJ215230.20-154549.6 36
WINGSJ215231.11-154634.6 36
WINGSJ215231.34-153414.9 3
WINGSJ215231.96-155311.1 25
WINGSJ215232.27-154101.4 27
WINGSJ215234.63-153627.7 9
WINGSJ215234.81-152957.9 12
WINGSJ215235.91-152531.1 3
WINGSJ215236.01-153917.3 9
WINGSJ215236.36-155111.5 9
WINGSJ215236.88-153000.9 5
WINGSJ215239.01-153617.4 22
WINGSJ215240.49-153139.7 12
WINGSJ215245.28-153257.5 36
WINGSJ215245.43-152707.4 36
WINGSJ215245.97-154433.8 27
WINGSJ215246.88-155034.3 3
WINGSJ215247.57-152616.4 9
WINGSJ215248.98-153519.1 10
WINGSJ215252.33-155122.8 5
WINGSJ215254.90-153619.4 12
WINGSJ215255.34-152822.9 3
WINGSJ215256.32-153316.0 10
WINGSJ215258.54-152717.3 17
WINGSJ215259.07-153249.5 12
WINGSJ215259.30-153548.8 22
WINGSJ215259.57-153813.6 5
WINGSJ215607.43-073316.1 1
WINGSJ215608.09-080432.5 27
WINGSJ215608.38-075616.3 12
WINGSJ215608.62-075709.7 22
WINGSJ215614.45-080314.2 1
WINGSJ215615.47-075416.1 27
WINGSJ215615.64-080519.0 3
WINGSJ215615.93-080103.6 22
WINGSJ215616.69-080341.3 10
WINGSJ215619.11-073723.6 5
WINGSJ215619.35-073322.3 12
WINGSJ215621.24-074459.6 9
WINGSJ215621.32-080457.1 10
WINGSJ215621.90-073947.5 27
WINGSJ215625.17-075456.5 12
WINGSJ215625.81-080318.7 10
WINGSJ215626.67-073631.5 5
WINGSJ215627.14-075857.6 27
WINGSJ215627.19-080241.1 10
WINGSJ215629.00-073932.5 3
WINGSJ215629.08-080353.7 10
WINGSJ215629.59-074048.3 5
WINGSJ215629.81-074054.4 5
WINGSJ215630.89-073845.6 12
WINGSJ215631.09-074215.7 3
WINGSJ215631.86-074129.7 10
WINGSJ215631.94-080328.2 17
WINGSJ215632.04-073504.3 27
WINGSJ215632.98-074326.7 19
WINGSJ215633.52-074403.3 27
WINGSJ215634.12-074225.9 3
WINGSJ215634.12-075601.8 12
WINGSJ215634.13-074959.5 5
WINGSJ215634.44-075217.2 19
WINGSJ215634.45-074756.8 19
WINGSJ215634.48-074313.3 3
WINGSJ215634.62-080315.8 10
WINGSJ215635.30-074121.6 19
WINGSJ215635.58-075616.8 25
WINGSJ215641.37-080315.3 1
WINGSJ215642.50-073943.2 3
WINGSJ215642.64-074804.2 12
WINGSJ215642.94-075535.6 1
WINGSJ215643.19-075754.0 27
WINGSJ215643.39-080107.6 10
WINGSJ215645.33-074104.9 9
WINGSJ215646.03-080408.4 5
WINGSJ215647.21-074130.1 3
WINGSJ215647.84-074503.6 5
WINGSJ215647.95-073858.4 5
WINGSJ215648.42-075023.7 3
WINGSJ215649.17-075123.5 9
WINGSJ215649.50-074532.6 3
WINGSJ215649.88-073503.5 19
WINGSJ215650.01-074842.2 13
WINGSJ215651.72-075529.3 3
WINGSJ215651.88-075524.1 9
WINGSJ215653.05-074217.0 22
WINGSJ215655.60-074241.1 12
WINGSJ215656.28-075333.8 17
WINGSJ215656.52-074344.9 10
WINGSJ215657.81-074251.8 3
WINGSJ215659.86-075126.8 36
WINGSJ215701.23-075414.7 36
WINGSJ215701.34-074652.8 25
WINGSJ215701.41-075247.5 19
WINGSJ215701.72-075022.0 36
WINGSJ215701.75-073929.0 12
WINGSJ215701.75-080049.4 3
WINGSJ215703.54-074331.0 17
WINGSJ215704.40-074952.7 10
WINGSJ215704.49-074944.3 10
WINGSJ215706.18-080345.5 17
WINGSJ215706.27-080007.7 10
WINGSJ215707.26-074136.0 9
WINGSJ215708.78-075457.5 3
WINGSJ215709.06-074905.0 9
WINGSJ215709.72-073332.1 12
WINGSJ215709.84-073903.7 3
WINGSJ215710.08-075339.2 12
WINGSJ215712.64-074631.1 3
WINGSJ215713.65-074245.7 10
WINGSJ215714.34-074142.6 17
WINGSJ215715.45-074957.6 10
WINGSJ215716.82-075450.1 27
WINGSJ215716.88-074811.8 1
WINGSJ215717.06-075512.5 22
WINGSJ215717.30-074849.0 19
WINGSJ215718.08-075347.0 3
WINGSJ215718.46-074352.6 3
WINGSJ215719.19-080045.5 36
WINGSJ215719.21-074643.4 5
WINGSJ215721.40-074846.3 27
WINGSJ215721.88-074715.1 27
WINGSJ215721.97-075124.5 27
WINGSJ215722.08-073910.5 1
WINGSJ215723.00-080142.9 12
WINGSJ215723.22-075548.6 27
WINGSJ215723.35-074028.2 10
WINGSJ215723.41-075813.5 36
WINGSJ215723.44-080003.8 12
WINGSJ215723.65-080252.2 1
WINGSJ215724.28-074756.0 19
WINGSJ215724.34-075230.2 5
WINGSJ215724.46-074325.6 10
WINGSJ215724.67-074114.1 3
WINGSJ215726.32-075137.3 27
WINGSJ215726.56-080237.9 17
WINGSJ215727.31-073357.2 27
WINGSJ215727.63-074812.4 36
WINGSJ215728.36-074549.7 17
WINGSJ215729.00-080448.4 9
WINGSJ215730.31-074235.3 17
WINGSJ215731.28-075619.5 27
WINGSJ215731.56-075207.0 5
WINGSJ215733.31-073526.2 25
WINGSJ215733.31-074420.1 27
WINGSJ215735.17-075801.2 12
WINGSJ215738.66-074821.1 3
WINGSJ215739.05-080501.4 3
WINGSJ215739.67-074733.9 22
WINGSJ215742.37-075419.3 19
WINGSJ215743.46-075135.7 27
WINGSJ215743.56-074156.8 1
WINGSJ215744.18-075259.0 3
WINGSJ215744.28-073313.2 22
WINGSJ215747.05-075326.2 1
WINGSJ215748.53-074638.5 5
WINGSJ215748.62-073741.6 9
WINGSJ215749.38-074204.8 10
WINGSJ215750.10-080345.7 35
WINGSJ215750.53-075241.6 3
WINGSJ215750.64-075213.2 3
WINGSJ215750.82-080455.5 3
WINGSJ215752.02-075020.5 36
WINGSJ215753.32-074121.4 12
WINGSJ215753.57-075121.2 12
WINGSJ215753.93-074342.0 22
WINGSJ215754.01-074303.4 17
WINGSJ215754.60-080414.7 9
WINGSJ215756.70-074510.1 3
WINGSJ215756.93-075757.6 5
WINGSJ215757.48-074506.9 5
WINGSJ215757.58-075007.3 5
WINGSJ215757.63-075027.3 22
WINGSJ215800.01-080438.0 3
WINGSJ215800.56-075323.3 27
WINGSJ215800.86-073835.7 12
WINGSJ215803.85-075643.9 35
WINGSJ215805.80-074631.4 10
WINGSJ215806.00-075740.8 12
WINGSJ215806.08-073409.6 10
WINGSJ215806.49-075423.0 27
WINGSJ215807.50-075545.0 27
WINGSJ215808.43-075305.8 12
WINGSJ215809.05-074047.6 5
WINGSJ215809.85-075958.2 13
WINGSJ215810.05-074800.6 30
WINGSJ215810.42-075510.1 10
WINGSJ215812.31-073614.8 9
WINGSJ215817.42-075329.7 10
WINGSJ215818.50-074308.0 12
WINGSJ215818.55-074524.5 19
WINGSJ220415.45-055057.4 1
WINGSJ220420.54-055153.9 25
WINGSJ220423.78-053029.8 35
WINGSJ220428.96-054129.1 12
WINGSJ220431.31-055117.5 1
WINGSJ220437.23-054432.2 3
WINGSJ220438.63-055029.5 3
WINGSJ220438.77-055149.6 9
WINGSJ220441.48-053549.5 36
WINGSJ220444.27-053725.1 27
WINGSJ220444.65-053330.6 36
WINGSJ220444.99-054510.9 27
WINGSJ220445.18-054353.2 19
WINGSJ220445.35-053253.9 19
WINGSJ220446.06-053442.0 27
WINGSJ220448.93-053812.8 10
WINGSJ220450.77-055000.3 1
WINGSJ220452.68-054809.1 25
WINGSJ220455.11-053447.7 17
WINGSJ220455.80-055224.5 35
WINGSJ220457.04-054936.3 1
WINGSJ220502.22-054317.0 3
WINGSJ220504.79-053941.9 36
WINGSJ220505.81-053836.4 3
WINGSJ220505.86-054131.8 10
WINGSJ220506.74-053548.8 36
WINGSJ220508.02-054228.6 10
WINGSJ220508.58-054346.8 3
WINGSJ220509.34-052425.4 3
WINGSJ220510.09-051902.0 22
WINGSJ220510.14-054440.3 3
WINGSJ220510.84-053729.3 10
WINGSJ220511.09-055158.2 5
WINGSJ220513.07-053756.9 3
WINGSJ220513.89-053040.9 5
WINGSJ220514.01-052825.1 17
WINGSJ220514.15-052440.6 10
WINGSJ220514.99-052154.4 22
WINGSJ220516.59-054221.7 3
WINGSJ220517.14-053256.4 30
WINGSJ220518.32-052001.7 22
WINGSJ220518.56-053737.7 12
WINGSJ220519.52-054459.3 22
WINGSJ220519.95-054450.1 9
WINGSJ220520.49-053438.7 27
WINGSJ220521.94-053136.6 27
WINGSJ220522.72-053225.6 36
WINGSJ220522.89-053237.9 10
WINGSJ220522.96-054805.0 1
WINGSJ220523.00-051939.4 22
WINGSJ220525.27-053542.1 5
WINGSJ220525.65-053831.2 12
WINGSJ220525.72-053130.7 12
WINGSJ220526.20-053317.1 17
WINGSJ220526.66-052119.4 19
WINGSJ220526.74-052631.3 12
WINGSJ220526.79-053733.3 9
WINGSJ220528.69-052847.9 5
WINGSJ220528.90-052834.0 1
WINGSJ220529.58-052414.3 19
WINGSJ220529.92-053031.7 10
WINGSJ220530.71-053318.3 35
WINGSJ220531.62-052915.7 17
WINGSJ220531.75-052749.7 17
WINGSJ220531.88-052030.6 36
WINGSJ220532.22-053259.0 36
WINGSJ220532.35-054932.9 35
WINGSJ220533.81-054339.4 36
WINGSJ220533.93-052226.2 3
WINGSJ220534.28-053811.0 10
WINGSJ220534.86-053707.6 10
WINGSJ220535.97-053611.1 9
WINGSJ220537.48-053904.1 30
WINGSJ220537.52-054717.3 12
WINGSJ220537.63-054320.9 5
WINGSJ220537.70-053612.7 13
WINGSJ220538.43-053715.3 10
WINGSJ220538.48-052838.8 1
WINGSJ220538.62-053532.0 36
WINGSJ220538.63-053916.2 3
WINGSJ220538.68-052407.8 3
WINGSJ220538.82-052355.5 27
WINGSJ220540.57-054848.9 5
WINGSJ220540.80-053126.6 17
WINGSJ220541.45-055004.8 22
WINGSJ220541.66-054714.8 9
WINGSJ220541.74-054656.9 1
WINGSJ220542.36-053452.2 22
WINGSJ220542.85-053725.8 10
WINGSJ220543.43-052343.1 3
WINGSJ220543.62-054306.1 22
WINGSJ220544.08-053922.9 10
WINGSJ220544.68-053041.5 5
WINGSJ220545.06-052803.5 17
WINGSJ220545.85-054502.4 5
WINGSJ220547.56-053432.3 27
WINGSJ220547.70-052415.8 3
WINGSJ220548.27-053122.1 13
WINGSJ220548.69-053308.5 5
WINGSJ220548.98-052651.2 12
WINGSJ220549.27-053504.2 25
WINGSJ220551.59-053924.7 22
WINGSJ220551.61-053018.3 9
WINGSJ220553.12-055012.7 12
WINGSJ220553.86-054224.5 3
WINGSJ220553.92-053732.5 19
WINGSJ220554.88-053152.6 12
WINGSJ220555.14-053328.0 10
WINGSJ220556.65-055201.0 27
WINGSJ220556.74-054822.4 3
WINGSJ220556.92-053325.3 27
WINGSJ220558.32-053503.2 19
WINGSJ220558.73-053352.6 10
WINGSJ220559.03-055031.8 10
WINGSJ220559.61-054952.3 3
WINGSJ220600.32-053914.1 3
WINGSJ220601.91-053518.9 1
WINGSJ220601.94-054723.3 10
WINGSJ220604.89-053146.5 10
WINGSJ220605.47-055006.1 3
WINGSJ220608.19-055235.4 3
WINGSJ220608.97-054520.7 12
WINGSJ220610.77-053841.5 12
WINGSJ220611.16-053247.1 27
WINGSJ220612.25-054919.8 1
WINGSJ220613.37-052833.8 1
WINGSJ220614.11-053809.2 5
WINGSJ220615.17-053034.7 12
WINGSJ220615.98-053502.2 5
WINGSJ220616.89-052441.6 36
WINGSJ220616.93-054143.7 10
WINGSJ220617.05-054619.0 10
WINGSJ220617.96-052335.0 3
WINGSJ220618.30-054808.9 1
WINGSJ220618.77-054223.9 25
WINGSJ220619.15-054704.3 12
WINGSJ220620.15-052800.8 12
WINGSJ220621.68-054033.1 10
WINGSJ220623.20-052205.3 12
WINGSJ220626.57-052831.6 5
WINGSJ220627.80-052242.4 9
WINGSJ220627.91-053754.9 5
WINGSJ220628.70-055007.1 5
WINGSJ220628.72-053459.0 5
WINGSJ220629.01-054314.3 22
WINGSJ220629.18-052006.5 3
WINGSJ220630.39-053016.9 3
WINGSJ223411.84+012212.7 17
WINGSJ223434.69+012029.5 10
WINGSJ223435.49+012800.3 25
WINGSJ223435.80+013308.4 10
WINGSJ223443.65+012132.6 12
WINGSJ223447.80+012358.6 36
WINGSJ223457.68+013616.9 19
WINGSJ223458.03+012100.7 27
WINGSJ223458.94+011414.1 12
WINGSJ223502.01+012953.2 13
WINGSJ223502.88+014018.6 25
WINGSJ223508.30+011340.9 10
WINGSJ223510.47+011653.4 25
WINGSJ223514.04+013623.1 25
WINGSJ223517.41+014350.8 36
WINGSJ223518.37+012551.5 19
WINGSJ223519.00+013041.9 27
WINGSJ223529.72+012144.0 1
WINGSJ223535.67+012956.6 27
WINGSJ223537.18+013341.8 30
WINGSJ223537.19+014140.2 17
WINGSJ223538.65+012711.0 36
WINGSJ223538.70+013026.9 36
WINGSJ223540.81+012905.8 36
WINGSJ223541.21+012758.7 12
WINGSJ223541.68+011951.5 36
WINGSJ223548.95+012651.8 36
WINGSJ223553.54+013151.8 25
WINGSJ223555.29+011856.5 13
WINGSJ223556.95+014102.7 36
WINGSJ223558.05+011401.4 3
WINGSJ223600.51+012744.1 17
WINGSJ223603.12+011745.3 10
WINGSJ223605.28+013534.7 12
WINGSJ223605.90+011224.7 9
WINGSJ223607.61+012319.8 10
WINGSJ223608.28+012059.2 12
WINGSJ223612.04+013042.5 19
WINGSJ223615.03+012839.5 10
WINGSJ223622.33+011901.3 10
WINGSJ223622.74+014449.2 36
WINGSJ223622.77+013555.3 25
WINGSJ223623.62+011859.4 27
WINGSJ223624.32+012159.3 27
WINGSJ230930.53+073326.2 3
WINGSJ230945.81+072431.2 35
WINGSJ230947.09+072058.5 3
WINGSJ230952.48+073056.6 36
WINGSJ230953.76+073530.3 9
WINGSJ230959.05+072032.4 36
WINGSJ231000.04+073542.8 12
WINGSJ231000.24+074958.1 12
WINGSJ231003.18+074244.9 36
WINGSJ231007.16+073840.8 30
WINGSJ231010.31+073750.7 9
WINGSJ231011.93+073254.6 30
WINGSJ231014.70+073908.6 3
WINGSJ231019.17+073024.5 35
WINGSJ231020.80+073236.0 36
WINGSJ231022.37+073450.5 36
WINGSJ231025.93+072415.0 10
WINGSJ231029.27+073113.4 3
WINGSJ231031.82+073422.9 19
WINGSJ231033.42+073219.1 25
WINGSJ231036.32+073422.0 22
WINGSJ231037.33+073549.8 19
WINGSJ231040.59+072316.1 12
WINGSJ231041.89+072048.8 9
WINGSJ231044.00+073314.2 13
WINGSJ231049.94+072722.4 22
WINGSJ231058.94+073938.6 36
WINGSJ231102.71+074905.0 10
WINGSJ231106.54+072746.2 9
WINGSJ231107.86+072423.4 27
WINGSJ231110.07+073225.8 10
WINGSJ233518.08+205654.9 27
WINGSJ233531.63+211117.2 13
WINGSJ233533.52+210252.2 3
WINGSJ233536.42+210829.7 27
WINGSJ233538.99+205319.2 36
WINGSJ233539.17+210439.2 36
WINGSJ233546.18+205307.4 25
WINGSJ233549.32+210334.5 10
WINGSJ233557.08+211105.5 3
WINGSJ233602.82+210824.8 9
WINGSJ233603.21+210303.7 25
WINGSJ233610.93+205942.5 10
WINGSJ233611.23+212052.5 13
WINGSJ233612.37+210218.0 30
WINGSJ233617.33+210622.5 17
WINGSJ233619.06+211047.8 36
WINGSJ233625.05+210902.5 27
WINGSJ233628.90+211012.9 10
WINGSJ233629.66+211748.7 36
WINGSJ233629.94+211155.7 10
WINGSJ233630.49+210847.3 36
WINGSJ233634.08+211634.9 36
WINGSJ233634.12+210007.3 10
WINGSJ233635.71+210916.9 13
WINGSJ233639.29+205653.8 36
WINGSJ233640.31+205203.8 12
WINGSJ233644.73+210626.0 9
WINGSJ233652.48+211757.2 13
WINGSJ233653.85+211212.9 36
WINGSJ233656.21+210851.9 27
WINGSJ233700.08+212349.1 27
WINGSJ233706.93+211617.9 36
WINGSJ233712.73+210406.6 3
WINGSJ233714.31+205256.9 12
WINGSJ233724.98+211603.1 1
WINGSJ233725.88+205435.2 10
WINGSJ233728.50+210803.3 36
WINGSJ233734.98+211600.5 36
WINGSJ233739.41+211443.9 13


==> WINGSclassesC.txt <==
id C
WINGSJ005450.66-012845.1 39
WINGSJ005454.61-012026.6 39
WINGSJ005503.26-011557.6 39
WINGSJ005503.56-011902.9 38
WINGSJ005505.06-011509.1 39
WINGSJ005505.55-011401.5 38
WINGSJ005508.80-012348.1 23
WINGSJ005516.28-012415.7 23
WINGSJ005516.46-012105.5 23
WINGSJ005517.90-011710.4 38
WINGSJ005518.52-011905.0 28
WINGSJ005518.85-011637.7 39
WINGSJ005519.13-011116.3 21
WINGSJ005519.17-013101.0 2
WINGSJ005521.37-012108.4 38
WINGSJ005525.27-011831.8 39
WINGSJ005525.87-012301.8 23
WINGSJ005527.00-011323.0 28
WINGSJ005530.53-012450.9 39
WINGSJ005530.83-011749.6 39
WINGSJ005531.26-011133.2 1
WINGSJ005532.30-011239.5 23
WINGSJ005538.27-011645.9 2
WINGSJ005538.96-012515.1 23
WINGSJ005539.91-012920.3 39
WINGSJ005540.68-011843.6 39
WINGSJ005540.87-005949.5 27
WINGSJ005541.99-010330.8 32
WINGSJ005542.91-011146.0 23
WINGSJ005543.18-010201.1 23
WINGSJ005543.73-011946.3 21
WINGSJ005545.32-011928.3 38
WINGSJ005545.58-010317.2 39
WINGSJ005545.66-010503.1 31
WINGSJ005545.70-010947.7 28
WINGSJ005545.96-011227.4 28
WINGSJ005546.81-011707.5 2
WINGSJ005547.13-011626.7 32
WINGSJ005547.24-011352.6 19
WINGSJ005549.34-012915.7 23
WINGSJ005549.58-010453.9 38
WINGSJ005550.67-011119.2 34
WINGSJ005551.19-011822.6 27
WINGSJ005552.20-013006.4 39
WINGSJ005553.32-010659.4 23
WINGSJ005554.98-010258.7 21
WINGSJ005555.68-011449.7 38
WINGSJ005557.17-013050.1 21
WINGSJ005557.32-012215.2 21
WINGSJ005557.62-011725.7 39
WINGSJ005557.93-011423.5 38
WINGSJ005559.10-011801.2 38
WINGSJ005559.19-010948.5 28
WINGSJ005559.66-013208.6 23
WINGSJ005559.99-011616.1 27
WINGSJ005600.65-012703.0 39
WINGSJ005601.92-013258.8 39
WINGSJ005602.33-012946.0 2
WINGSJ005602.71-012003.4 39
WINGSJ005604.05-011302.6 39
WINGSJ005606.02-010325.6 38
WINGSJ005606.97-012827.8 23
WINGSJ005607.11-012035.8 39
WINGSJ005607.81-012546.6 23
WINGSJ005608.57-011200.4 28
WINGSJ005610.66-010700.7 39
WINGSJ005611.21-010737.3 28
WINGSJ005611.35-013152.5 39
WINGSJ005611.93-011639.9 23
WINGSJ005612.91-011547.6 34
WINGSJ005613.42-011418.1 23
WINGSJ005613.65-011337.6 23
WINGSJ005614.33-010839.6 38
WINGSJ005614.99-011546.7 27
WINGSJ005615.40-010554.1 21
WINGSJ005616.12-011519.0 39
WINGSJ005616.25-010945.7 23
WINGSJ005616.37-013235.3 39
WINGSJ005617.11-012306.7 28
WINGSJ005617.90-011543.6 38
WINGSJ005618.15-011430.6 38
WINGSJ005618.43-010804.2 38
WINGSJ005618.63-011307.0 23
WINGSJ005618.79-012811.5 23
WINGSJ005619.69-011710.2 38
WINGSJ005620.31-010022.7 23
WINGSJ005620.31-011433.0 23
WINGSJ005620.34-011502.2 19
WINGSJ005620.98-011333.0 19
WINGSJ005621.02-011035.7 39
WINGSJ005621.83-012657.6 38
WINGSJ005622.20-010643.2 23
WINGSJ005622.86-011234.9 39
WINGSJ005623.00-011458.0 19
WINGSJ005623.55-005912.6 39
WINGSJ005624.62-010834.5 38
WINGSJ005624.69-011642.3 28
WINGSJ005625.14-011836.9 21
WINGSJ005625.59-011544.7 39
WINGSJ005625.65-013040.8 38
WINGSJ005625.92-011629.9 39
WINGSJ005626.07-010924.9 23
WINGSJ005626.63-012052.7 28
WINGSJ005626.75-011948.6 2
WINGSJ005627.64-012314.9 2
WINGSJ005627.95-012607.0 39
WINGSJ005630.03-010513.0 23
WINGSJ005630.42-013202.4 39
WINGSJ005630.72-011022.2 39
WINGSJ005632.25-012103.6 2
WINGSJ005633.70-010952.3 28
WINGSJ005634.46-011648.7 27
WINGSJ005635.68-011555.8 23
WINGSJ005637.20-013223.9 38
WINGSJ005637.82-012040.8 28
WINGSJ005638.43-010733.4 38
WINGSJ005638.56-012325.6 39
WINGSJ005638.68-012106.2 38
WINGSJ005639.03-011742.0 31
WINGSJ005639.12-010522.3 34
WINGSJ005639.31-010437.2 28
WINGSJ005640.90-010204.1 39
WINGSJ005641.03-011826.2 38
WINGSJ005643.19-012345.0 28
WINGSJ005646.08-013238.8 39
WINGSJ005648.69-012932.0 23
WINGSJ005651.50-011620.7 38
WINGSJ005651.59-010025.8 38
WINGSJ005652.72-010932.9 39
WINGSJ005652.75-010752.3 39
WINGSJ005653.19-011741.7 23
WINGSJ005654.24-011525.1 21
WINGSJ005655.95-005948.1 27
WINGSJ005656.72-012710.7 39
WINGSJ005656.92-011242.5 31
WINGSJ005657.06-012319.7 39
WINGSJ005658.28-012245.4 23
WINGSJ005658.58-011524.5 38
WINGSJ005703.02-012041.8 21
WINGSJ005703.51-012442.6 23
WINGSJ010719.77-152330.9 38
WINGSJ010728.84-153615.4 2
WINGSJ010738.36-153819.8 23
WINGSJ010753.65-151946.3 21
WINGSJ010755.45-152900.9 32
WINGSJ010756.98-152028.1 34
WINGSJ010757.97-153041.0 23
WINGSJ010801.11-152419.7 28
WINGSJ010808.11-153041.9 31
WINGSJ010809.32-151047.7 39
WINGSJ010809.82-151218.7 23
WINGSJ010811.94-152200.3 1
WINGSJ010812.02-152336.2 34
WINGSJ010815.26-152034.9 39
WINGSJ010817.84-152121.2 39
WINGSJ010818.47-153105.7 2
WINGSJ010818.48-152854.2 23
WINGSJ010820.49-152758.8 38
WINGSJ010820.93-152028.3 21
WINGSJ010825.94-152245.6 39
WINGSJ010827.64-150958.9 31
WINGSJ010828.66-152737.7 32
WINGSJ010830.62-152422.8 39
WINGSJ010832.45-150854.6 27
WINGSJ010833.92-152422.7 2
WINGSJ010838.71-152224.0 38
WINGSJ010839.80-152951.8 39
WINGSJ010840.31-151820.9 39
WINGSJ010841.58-153930.9 23
WINGSJ010843.80-152458.7 38
WINGSJ010843.95-152141.1 34
WINGSJ010847.83-152618.1 39
WINGSJ010848.43-152821.7 23
WINGSJ010848.63-154140.7 39
WINGSJ010849.38-152525.9 38
WINGSJ010851.07-152541.8 39
WINGSJ010851.42-152327.7 38
WINGSJ010852.18-152242.6 38
WINGSJ010852.49-152519.1 31
WINGSJ010853.16-152012.4 31
WINGSJ010853.69-152325.1 39
WINGSJ010853.75-153030.5 38
WINGSJ010855.15-151615.0 23
WINGSJ010855.44-152145.7 39
WINGSJ010856.70-153225.9 38
WINGSJ010857.61-152225.6 38
WINGSJ010858.96-152826.2 21
WINGSJ010902.63-153040.3 23
WINGSJ010903.30-151938.2 2
WINGSJ010905.58-152415.9 32
WINGSJ010910.62-152817.2 23
WINGSJ010911.34-152947.3 39
WINGSJ010912.29-152616.3 38
WINGSJ010914.61-152717.7 34
WINGSJ010915.53-152933.7 23
WINGSJ010916.93-152901.7 21
WINGSJ010924.58-152343.2 1
WINGSJ010925.61-152313.8 1
WINGSJ010927.19-152612.1 21
WINGSJ010928.42-152247.4 23
WINGSJ010931.67-152041.7 2
WINGSJ010932.76-153849.4 23
WINGSJ010933.63-152542.9 23
WINGSJ024449.95+365506.9 23
WINGSJ024453.52+365817.0 39
WINGSJ024453.89+364732.6 39
WINGSJ024509.64+370543.2 31
WINGSJ024512.15+363946.1 27
WINGSJ024525.08+365604.5 23
WINGSJ024528.11+365725.7 39
WINGSJ024535.87+365947.1 38
WINGSJ024536.10+365818.7 38
WINGSJ024542.49+365232.2 23
WINGSJ024549.35+365906.6 38
WINGSJ024551.84+363929.5 39
WINGSJ024554.16+364959.0 39
WINGSJ024555.00+370138.5 39
WINGSJ024555.63+364314.4 39
WINGSJ024603.94+365419.1 39
WINGSJ024606.97+370110.0 34
WINGSJ024610.81+364700.4 39
WINGSJ024612.97+365209.9 1
WINGSJ024613.53+365557.5 38
WINGSJ024620.76+365446.9 39
WINGSJ024621.78+364609.5 39
WINGSJ024629.80+365836.8 38
WINGSJ024634.15+365419.4 39
WINGSJ024634.17+370844.0 39
WINGSJ024643.88+364731.0 39
WINGSJ024646.43+370842.2 39
WINGSJ024654.48+365303.1 39
WINGSJ024656.36+370302.1 1
WINGSJ024657.59+370110.9 39
WINGSJ024658.02+365238.5 23
WINGSJ032825.58-524419.1 38
WINGSJ032828.57-523407.4 2
WINGSJ032829.61-523753.1 1
WINGSJ032840.85-524237.4 28
WINGSJ032840.94-524430.7 19
WINGSJ032841.58-523722.7 2
WINGSJ032842.23-522917.6 38
WINGSJ032846.71-523823.1 31
WINGSJ032847.48-522341.3 21
WINGSJ032847.48-523359.1 31
WINGSJ032848.79-522718.9 2
WINGSJ032853.64-524812.2 39
WINGSJ032854.93-523333.0 21
WINGSJ032902.87-523834.8 1
WINGSJ032905.96-523233.2 38
WINGSJ032908.54-523713.0 38
WINGSJ032920.76-524757.3 31
WINGSJ032921.32-522029.9 39
WINGSJ032923.41-522602.9 38
WINGSJ032924.99-523125.7 2
WINGSJ032926.26-523243.8 39
WINGSJ032926.49-523027.6 39
WINGSJ032927.80-523234.5 28
WINGSJ032928.05-521649.7 39
WINGSJ032928.36-524510.4 39
WINGSJ032928.56-524236.1 31
WINGSJ032929.24-524823.0 23
WINGSJ032929.96-521758.5 39
WINGSJ032931.27-522717.4 39
WINGSJ032931.42-523007.2 21
WINGSJ032933.37-524633.7 39
WINGSJ032933.77-522659.6 39
WINGSJ032934.32-523501.2 1
WINGSJ032935.35-523958.5 31
WINGSJ032936.00-523416.4 28
WINGSJ032936.45-521729.4 21
WINGSJ032936.66-522935.0 31
WINGSJ032936.94-524405.6 19
WINGSJ032937.78-524155.2 31
WINGSJ032941.43-522935.7 28
WINGSJ032942.52-523454.9 28
WINGSJ032942.97-522338.6 19
WINGSJ032950.54-523456.3 38
WINGSJ032952.47-523323.4 38
WINGSJ032953.81-523502.9 38
WINGSJ032954.68-523736.0 38
WINGSJ032956.28-523728.1 39
WINGSJ032956.33-523235.8 39
WINGSJ032958.11-523322.9 38
WINGSJ032958.46-523103.8 19
WINGSJ032958.98-522705.8 21
WINGSJ032959.89-523812.8 38
WINGSJ033002.09-523056.2 19
WINGSJ033004.70-521616.9 38
WINGSJ033005.08-524147.5 38
WINGSJ033005.34-522654.5 21
WINGSJ033005.36-523759.2 2
WINGSJ033005.90-522544.9 31
WINGSJ033007.60-523434.8 39
WINGSJ033008.03-524625.2 1
WINGSJ033008.28-522150.4 19
WINGSJ033013.39-523347.8 39
WINGSJ033013.67-523729.9 39
WINGSJ033015.19-523412.1 39
WINGSJ033015.82-523350.1 28
WINGSJ033016.39-523132.5 39
WINGSJ033016.48-522435.2 28
WINGSJ033017.06-523854.6 1
WINGSJ033018.54-522855.3 39
WINGSJ033019.25-523105.8 31
WINGSJ033019.51-522523.7 23
WINGSJ033019.88-521824.4 23
WINGSJ033021.23-522740.8 39
WINGSJ033021.50-523111.2 23
WINGSJ033021.59-522459.3 34
WINGSJ033022.17-523616.9 34
WINGSJ033022.22-523730.9 23
WINGSJ033022.41-523423.1 39
WINGSJ033023.96-522841.9 31
WINGSJ033024.22-522831.6 21
WINGSJ033025.95-523709.6 32
WINGSJ033027.73-524758.0 23
WINGSJ033028.53-523353.6 32
WINGSJ033028.60-524036.9 21
WINGSJ033029.67-523254.3 39
WINGSJ033030.22-523138.1 28
WINGSJ033030.84-523427.6 28
WINGSJ033031.38-522811.6 21
WINGSJ033032.26-523849.4 39
WINGSJ033035.32-523850.7 2
WINGSJ033035.75-523931.7 23
WINGSJ033036.98-522759.1 39
WINGSJ033038.01-523617.5 39
WINGSJ033039.64-523631.8 28
WINGSJ033041.26-522502.3 19
WINGSJ033041.51-524158.6 2
WINGSJ033042.64-524647.8 38
WINGSJ033043.55-523510.2 23
WINGSJ033045.23-522215.9 27
WINGSJ033047.32-523417.0 38
WINGSJ033047.87-522910.5 39
WINGSJ033047.98-524609.0 32
WINGSJ033048.59-523403.3 38
WINGSJ033049.03-524054.5 39
WINGSJ033050.23-523642.1 39
WINGSJ033050.50-521856.9 2
WINGSJ033051.01-523031.1 39
WINGSJ033051.19-524235.6 39
WINGSJ033051.30-521743.3 38
WINGSJ033052.27-524234.6 38
WINGSJ033052.33-521635.4 31
WINGSJ033053.31-524711.6 31
WINGSJ033054.28-522509.1 39
WINGSJ033054.91-522918.6 31
WINGSJ033055.71-523348.0 31
WINGSJ033058.04-523825.5 28
WINGSJ033100.70-523154.0 39
WINGSJ033101.70-524050.3 2
WINGSJ033102.15-522638.0 39
WINGSJ033103.08-524305.9 2
WINGSJ033108.17-522503.7 39
WINGSJ033108.94-524647.1 2
WINGSJ033109.00-523558.3 39
WINGSJ033111.05-522531.4 38
WINGSJ033111.52-523228.4 28
WINGSJ033111.96-521624.0 19
WINGSJ033112.19-523556.5 39
WINGSJ033112.72-523016.5 31
WINGSJ033115.87-523009.6 38
WINGSJ033117.77-522741.9 23
WINGSJ033118.61-523958.2 2
WINGSJ033118.91-523451.3 23
WINGSJ033119.00-522056.0 23
WINGSJ033122.52-524636.5 2
WINGSJ033125.39-522810.3 39
WINGSJ033125.66-521818.9 39
WINGSJ033126.87-522133.1 1
WINGSJ033127.23-524654.1 31
WINGSJ033127.32-523005.4 38
WINGSJ033130.04-521854.1 28
WINGSJ033131.16-522044.5 31
WINGSJ033131.62-522843.5 2
WINGSJ033131.86-524322.9 39
WINGSJ033133.39-523336.9 38
WINGSJ033134.02-524221.6 28
WINGSJ033134.07-524416.3 31
WINGSJ033135.39-524650.0 38
WINGSJ033139.69-523243.4 31
WINGSJ033140.40-522223.9 28
WINGSJ033140.85-521938.1 23
WINGSJ033142.32-522512.3 31
WINGSJ033142.59-524706.7 31
WINGSJ033143.99-524239.0 32
WINGSJ033144.24-522105.3 21
WINGSJ033145.13-522857.1 21
WINGSJ033146.92-523955.2 2
WINGSJ033151.71-521805.7 39
WINGSJ033151.72-523618.0 2
WINGSJ033152.58-521826.8 38
WINGSJ033155.03-523541.1 28
WINGSJ033156.31-523913.3 38
WINGSJ033157.82-524112.7 28
WINGSJ033158.41-521910.4 38
WINGSJ033158.49-521842.3 31
WINGSJ033159.02-522624.1 1
WINGSJ034111.23-533716.3 39
WINGSJ034111.66-533352.2 34
WINGSJ034112.44-535455.6 23
WINGSJ034113.39-533151.3 21
WINGSJ034114.35-532915.4 39
WINGSJ034116.76-532400.4 23
WINGSJ034117.45-533738.4 39
WINGSJ034117.84-532329.7 39
WINGSJ034118.17-533503.4 1
WINGSJ034125.46-534301.9 23
WINGSJ034125.63-534354.7 39
WINGSJ034126.56-532826.0 21
WINGSJ034129.24-533210.4 39
WINGSJ034129.72-534125.3 23
WINGSJ034132.63-535430.5 23
WINGSJ034134.20-532904.8 38
WINGSJ034134.27-533343.6 39
WINGSJ034137.16-535158.7 23
WINGSJ034138.53-533051.1 19
WINGSJ034140.36-535000.7 39
WINGSJ034144.52-534221.1 31
WINGSJ034145.28-533110.0 23
WINGSJ034147.60-532948.9 28
WINGSJ034148.23-532507.6 1
WINGSJ034148.49-534108.6 19
WINGSJ034148.84-535504.9 21
WINGSJ034149.15-532413.6 32
WINGSJ034153.26-535455.5 23
WINGSJ034154.48-533816.2 23
WINGSJ034156.27-535413.8 38
WINGSJ034156.55-534806.9 39
WINGSJ034159.82-532804.3 39
WINGSJ034201.14-532731.7 23
WINGSJ034204.41-534250.7 31
WINGSJ034210.34-532856.8 38
WINGSJ034210.90-534002.1 21
WINGSJ034211.08-535156.3 2
WINGSJ034211.84-532327.4 39
WINGSJ034212.55-533243.2 39
WINGSJ034212.61-533128.9 39
WINGSJ034213.35-533557.6 23
WINGSJ034213.57-533810.5 23
WINGSJ034214.48-532601.0 39
WINGSJ034218.16-533651.6 23
WINGSJ034219.64-533117.1 21
WINGSJ034223.89-534618.7 23
WINGSJ034226.70-534758.0 38
WINGSJ034228.19-532847.0 19
WINGSJ034228.91-532652.0 28
WINGSJ034229.31-533748.8 28
WINGSJ034230.79-533210.4 32
WINGSJ034230.87-533331.1 23
WINGSJ034231.29-532309.6 39
WINGSJ034232.60-533849.0 39
WINGSJ034237.27-534823.9 39
WINGSJ034238.27-532648.4 23
WINGSJ034239.38-534119.0 39
WINGSJ034239.45-533643.0 39
WINGSJ034241.77-533406.7 21
WINGSJ034241.83-532324.7 39
WINGSJ034243.44-534611.6 38
WINGSJ034243.76-532736.2 39
WINGSJ034244.43-533810.1 21
WINGSJ034245.31-533525.5 39
WINGSJ034245.95-532257.3 23
WINGSJ034247.03-535103.1 39
WINGSJ034247.90-534020.8 38
WINGSJ034248.02-534410.4 2
WINGSJ034248.69-532622.5 23
WINGSJ034249.58-533831.9 19
WINGSJ034251.04-535439.3 39
WINGSJ034251.78-532626.5 38
WINGSJ034252.19-533713.5 19
WINGSJ034252.81-533321.8 27
WINGSJ034253.33-532338.6 39
WINGSJ034254.56-533826.4 19
WINGSJ034254.92-534110.9 1
WINGSJ034255.49-533735.2 38
WINGSJ034255.85-533544.7 38
WINGSJ034257.19-533940.2 19
WINGSJ034259.31-532832.8 23
WINGSJ034259.48-534105.6 38
WINGSJ034259.75-534116.8 38
WINGSJ034300.00-532303.0 38
WINGSJ034300.44-533817.5 39
WINGSJ034300.55-533827.7 39
WINGSJ034300.63-533528.9 39
WINGSJ034301.11-532459.4 23
WINGSJ034302.36-534214.6 19
WINGSJ034307.13-534436.9 21
WINGSJ034307.73-532344.0 32
WINGSJ034308.68-533746.8 38
WINGSJ034309.35-533952.3 39
WINGSJ034310.45-534205.4 23
WINGSJ034316.05-534446.7 28
WINGSJ034316.12-533936.1 39
WINGSJ034316.69-534137.1 32
WINGSJ034317.24-533711.3 38
WINGSJ034319.29-534307.8 21
WINGSJ034320.23-532314.4 23
WINGSJ034321.23-533002.8 27
WINGSJ034321.26-533728.6 23
WINGSJ034321.38-535450.5 32
WINGSJ034322.08-533543.8 28
WINGSJ034323.25-533946.6 19
WINGSJ034323.55-534125.9 23
WINGSJ034323.97-534512.2 27
WINGSJ034325.56-533957.0 39
WINGSJ034326.17-533551.3 39
WINGSJ034326.57-533822.5 19
WINGSJ034327.39-532939.2 39
WINGSJ034327.90-533736.2 38
WINGSJ034328.86-534518.7 38
WINGSJ034329.33-533939.8 21
WINGSJ034329.52-534945.1 39
WINGSJ034329.77-533232.3 38
WINGSJ034331.48-534344.0 23
WINGSJ034332.38-533449.4 38
WINGSJ034332.41-533333.4 39
WINGSJ034337.30-533122.9 39
WINGSJ034341.10-532429.6 23
WINGSJ034342.08-533943.1 38
WINGSJ034344.47-534653.3 38
WINGSJ034346.00-534246.3 31
WINGSJ034349.52-533833.7 23
WINGSJ034355.92-535431.5 27
WINGSJ034356.26-533539.8 39
WINGSJ034358.77-533723.5 39
WINGSJ034359.64-533155.7 39
WINGSJ034400.34-534318.7 23
WINGSJ034404.41-533833.9 21
WINGSJ034404.49-534232.1 23
WINGSJ034404.66-532729.2 19
WINGSJ034404.66-533238.8 27
WINGSJ034409.59-534109.1 39
WINGSJ034410.03-534719.7 23
WINGSJ034412.38-532748.8 31
WINGSJ034414.02-534808.7 1
WINGSJ034416.43-534202.8 2
WINGSJ034422.58-534246.2 31
WINGSJ034423.55-533646.8 27
WINGSJ034424.78-534528.3 32
WINGSJ034425.63-534700.2 23
WINGSJ034426.29-535022.5 32
WINGSJ034426.95-535234.4 39
WINGSJ034445.16-532356.3 2
WINGSJ034447.56-534200.7 39
WINGSJ034449.29-533206.6 38
WINGSJ034457.36-533336.2 21
WINGSJ042847.65-613052.9 28
WINGSJ042853.41-612720.5 38
WINGSJ042856.57-613753.8 2
WINGSJ042902.33-612417.2 28
WINGSJ042902.55-611037.5 31
WINGSJ042904.20-611551.9 19
WINGSJ042905.22-611321.7 2
WINGSJ042905.27-611302.4 31
WINGSJ042907.20-612018.3 39
WINGSJ042916.95-611953.1 1
WINGSJ042917.60-611208.0 39
WINGSJ042918.62-611929.8 38
WINGSJ042918.93-611419.3 38
WINGSJ042924.75-611905.7 39
WINGSJ042924.92-612603.4 39
WINGSJ042926.90-614045.3 39
WINGSJ042927.18-611651.9 23
WINGSJ042927.89-612337.0 38
WINGSJ042932.77-611452.5 39
WINGSJ042933.01-611124.4 39
WINGSJ042933.10-611536.3 38
WINGSJ042934.53-611229.4 39
WINGSJ042934.78-612803.7 38
WINGSJ042936.13-611450.2 38
WINGSJ042937.98-611445.5 38
WINGSJ042939.59-611034.5 39
WINGSJ042944.51-611456.3 1
WINGSJ042944.77-613054.9 38
WINGSJ042947.62-612337.0 23
WINGSJ042948.73-613732.2 32
WINGSJ042951.03-611127.3 39
WINGSJ042951.89-613930.8 38
WINGSJ042951.96-611812.9 19
WINGSJ042957.45-611145.7 21
WINGSJ043003.09-611714.0 32
WINGSJ043003.77-611555.4 21
WINGSJ043004.33-613139.7 19
WINGSJ043004.38-612255.5 38
WINGSJ043004.63-613510.9 28
WINGSJ043005.50-613905.2 23
WINGSJ043005.75-611154.9 28
WINGSJ043006.99-613551.2 21
WINGSJ043007.64-612003.6 38
WINGSJ043008.45-612529.8 28
WINGSJ043012.30-611946.4 31
WINGSJ043014.66-612808.7 19
WINGSJ043014.72-613145.4 39
WINGSJ043016.68-612239.4 32
WINGSJ043017.05-611844.1 1
WINGSJ043018.11-613508.8 31
WINGSJ043018.94-611806.9 23
WINGSJ043019.09-613748.9 28
WINGSJ043020.03-612609.7 28
WINGSJ043021.56-612848.7 39
WINGSJ043022.67-612319.6 38
WINGSJ043025.25-612947.8 23
WINGSJ043025.99-612745.9 27
WINGSJ043026.74-613031.9 39
WINGSJ043026.85-613503.1 2
WINGSJ043028.36-611704.0 19
WINGSJ043030.43-612023.1 31
WINGSJ043032.07-614200.6 2
WINGSJ043032.53-611257.5 21
WINGSJ043033.23-613300.7 23
WINGSJ043034.31-611912.6 19
WINGSJ043037.57-614249.6 27
WINGSJ043037.69-612902.7 38
WINGSJ043038.92-612837.5 39
WINGSJ043039.53-613507.8 39
WINGSJ043039.66-611751.9 28
WINGSJ043041.79-612243.1 39
WINGSJ043041.87-612715.8 39
WINGSJ043041.88-611709.9 38
WINGSJ043043.25-612106.9 1
WINGSJ043044.89-611104.6 19
WINGSJ043045.32-613300.4 23
WINGSJ043045.38-612335.7 39
WINGSJ043045.39-611915.6 23
WINGSJ043045.64-613538.7 39
WINGSJ043046.27-611132.2 39
WINGSJ043050.16-611543.9 38
WINGSJ043050.35-611406.0 28
WINGSJ043051.87-612324.4 23
WINGSJ043052.25-612813.8 23
WINGSJ043053.08-612514.2 21
WINGSJ043053.73-613005.7 38
WINGSJ043054.21-612103.2 38
WINGSJ043055.49-612014.3 39
WINGSJ043056.84-613202.3 39
WINGSJ043056.87-611333.5 19
WINGSJ043056.90-612147.4 28
WINGSJ043057.00-613107.3 34
WINGSJ043059.55-612740.1 32
WINGSJ043059.59-612507.2 23
WINGSJ043059.77-613438.5 39
WINGSJ043100.91-612957.9 2
WINGSJ043103.92-611948.2 28
WINGSJ043104.61-612802.6 38
WINGSJ043104.72-613053.4 28
WINGSJ043107.70-613012.1 19
WINGSJ043108.34-613413.8 21
WINGSJ043108.81-612510.1 31
WINGSJ043109.75-612535.8 28
WINGSJ043112.64-612728.9 38
WINGSJ043114.59-612344.7 23
WINGSJ043117.02-612724.2 27
WINGSJ043117.25-613149.8 39
WINGSJ043117.66-612743.7 38
WINGSJ043119.48-612418.7 39
WINGSJ043119.71-612840.9 23
WINGSJ043123.30-612726.9 38
WINGSJ043126.94-612301.3 32
WINGSJ043128.42-612848.2 23
WINGSJ043130.61-613845.0 31
WINGSJ043131.08-614208.8 27
WINGSJ043137.44-612552.9 38
WINGSJ043138.34-614207.9 38
WINGSJ043139.39-612141.8 28
WINGSJ043142.26-613139.2 39
WINGSJ043142.60-612710.1 28
WINGSJ043142.88-613020.1 38
WINGSJ043147.43-611754.8 1
WINGSJ043147.58-612247.0 31
WINGSJ043148.16-611802.1 23
WINGSJ043148.33-611633.8 32
WINGSJ043150.03-611929.7 2
WINGSJ043150.25-613046.3 38
WINGSJ043151.90-613215.1 31
WINGSJ043153.18-611850.0 28
WINGSJ043153.46-612941.2 23
WINGSJ043153.58-612738.5 19
WINGSJ043153.72-612614.4 19
WINGSJ043155.17-613042.0 1
WINGSJ043157.90-613947.1 27
WINGSJ043158.21-612541.1 21
WINGSJ043158.70-611624.1 38
WINGSJ043200.75-611503.0 34
WINGSJ043202.49-611946.6 39
WINGSJ043204.22-611257.1 23
WINGSJ043205.06-611735.2 21
WINGSJ043212.83-611232.9 39
WINGSJ043213.28-612540.2 23
WINGSJ043213.90-613812.0 23
WINGSJ043214.10-614236.6 27
WINGSJ043218.84-611920.3 38
WINGSJ043221.93-611041.2 38
WINGSJ043222.07-611128.3 21
WINGSJ043222.39-613551.0 23
WINGSJ043223.53-613340.0 28
WINGSJ043225.62-612320.0 23
WINGSJ043226.65-612134.2 19
WINGSJ043229.88-613044.6 39
WINGSJ043233.84-613838.8 38
WINGSJ043234.08-611359.1 31
WINGSJ043234.77-611455.5 28
WINGSJ043235.35-612945.4 27
WINGSJ043239.11-611743.1 28
WINGSJ043239.22-611723.3 39
WINGSJ043241.58-612303.8 38
WINGSJ043242.82-612811.1 27
WINGSJ043244.94-611627.0 31
WINGSJ043245.88-613256.3 39
WINGSJ043247.60-612511.3 23
WINGSJ043248.45-611947.8 23
WINGSJ043252.93-612936.9 1
WINGSJ043254.13-612132.4 39
WINGSJ043254.18-612547.7 38
WINGSJ043254.78-611433.7 39
WINGSJ043254.83-613805.3 32
WINGSJ043255.41-611910.4 38
WINGSJ043256.35-611024.7 31
WINGSJ043257.83-612547.2 39
WINGSJ043258.46-613005.1 39
WINGSJ043305.77-613436.3 28
WINGSJ043306.30-611933.6 27
WINGSJ043306.66-612613.7 38
WINGSJ043307.60-611338.0 39
WINGSJ043308.58-612115.4 31
WINGSJ043309.01-612312.1 23
WINGSJ043311.30-614009.6 1
WINGSJ043312.92-611453.1 31
WINGSJ043314.12-612034.0 38
WINGSJ043315.31-612143.0 38
WINGSJ043316.32-611800.9 39
WINGSJ043319.43-614141.8 32
WINGSJ043319.75-614150.8 28
WINGSJ043322.76-612845.8 31
WINGSJ043740.12-221438.0 39
WINGSJ043745.11-221547.9 32
WINGSJ043747.82-222208.6 31
WINGSJ043748.34-221509.8 38
WINGSJ043751.55-221839.2 31
WINGSJ043754.52-221359.0 39
WINGSJ043755.42-215724.3 38
WINGSJ043757.28-220911.1 1
WINGSJ043758.09-221930.5 23
WINGSJ043805.29-221139.7 21
WINGSJ043808.89-215414.7 32
WINGSJ043812.84-215723.6 2
WINGSJ043813.93-221417.3 39
WINGSJ043815.46-220953.8 23
WINGSJ043816.25-221245.6 38
WINGSJ043816.42-215235.7 32
WINGSJ043819.14-220510.3 39
WINGSJ043821.69-215954.8 21
WINGSJ043822.60-220814.3 39
WINGSJ043824.39-220156.9 21
WINGSJ043827.54-221751.9 23
WINGSJ043831.59-220949.2 38
WINGSJ043832.66-221114.4 32
WINGSJ043833.16-220713.5 1
WINGSJ043834.24-220514.4 39
WINGSJ043836.59-220513.8 39
WINGSJ043837.31-220359.5 38
WINGSJ043838.78-220325.0 39
WINGSJ043839.91-221237.5 23
WINGSJ043840.77-220709.9 38
WINGSJ043841.62-221344.8 38
WINGSJ043842.26-221257.2 39
WINGSJ043845.67-220738.3 39
WINGSJ043846.04-220134.9 31
WINGSJ043846.40-221322.5 32
WINGSJ043846.76-215948.5 2
WINGSJ043847.13-220944.9 39
WINGSJ043849.79-215820.3 23
WINGSJ043849.95-221225.9 28
WINGSJ043850.86-220748.3 23
WINGSJ043851.78-215353.1 2
WINGSJ043851.97-220342.3 23
WINGSJ043852.68-220624.4 38
WINGSJ043853.24-220842.5 39
WINGSJ043854.14-220500.6 38
WINGSJ043855.63-220642.2 31
WINGSJ043856.04-220249.5 38
WINGSJ043857.01-220424.7 21
WINGSJ043857.75-220423.7 38
WINGSJ043857.96-220520.6 38
WINGSJ043858.38-221505.8 39
WINGSJ043900.26-215906.3 39
WINGSJ043901.85-220324.3 38
WINGSJ043903.55-220249.9 38
WINGSJ043904.52-220522.0 28
WINGSJ043905.94-221607.9 1
WINGSJ043907.15-220256.9 39
WINGSJ043907.31-215926.4 1
WINGSJ043907.45-220155.5 21
WINGSJ043910.72-221714.8 1
WINGSJ043911.71-221940.7 21
WINGSJ043911.82-221019.0 23
WINGSJ043912.66-220534.5 31
WINGSJ043914.11-220756.5 39
WINGSJ043918.12-215623.3 39
WINGSJ043918.18-215749.5 2
WINGSJ043927.02-220216.4 28
WINGSJ043927.24-220048.3 39
WINGSJ043939.64-221607.3 1
WINGSJ043945.74-220149.4 2
WINGSJ043946.46-220257.4 1
WINGSJ043946.61-215713.1 31
WINGSJ043947.57-215236.7 39
WINGSJ043949.52-215733.2 21
WINGSJ043950.83-215514.8 38
WINGSJ055930.12-401438.7 38
WINGSJ055940.28-400143.3 28
WINGSJ055940.68-394620.9 38
WINGSJ055945.99-395828.5 34
WINGSJ055946.13-401545.0 39
WINGSJ055947.61-400813.2 28
WINGSJ055948.31-400934.6 31
WINGSJ055953.31-400144.0 38
WINGSJ055953.60-400501.2 39
WINGSJ055958.37-400035.2 2
WINGSJ055958.56-395819.2 39
WINGSJ060000.76-400558.1 28
WINGSJ060002.46-400135.9 38
WINGSJ060004.41-400307.1 23
WINGSJ060013.40-400646.8 31
WINGSJ060015.44-400343.8 32
WINGSJ060016.23-400334.1 38
WINGSJ060024.31-395106.3 23
WINGSJ060028.44-401746.4 32
WINGSJ060028.60-400137.3 2
WINGSJ060031.23-400439.2 38
WINGSJ060033.34-395233.0 2
WINGSJ060034.72-400449.9 38
WINGSJ060037.66-400411.7 39
WINGSJ060039.78-400001.5 39
WINGSJ060041.09-400240.4 39
WINGSJ060042.84-395558.5 31
WINGSJ060043.16-395641.4 28
WINGSJ060044.55-395816.6 2
WINGSJ060045.13-394648.5 39
WINGSJ060046.20-401108.2 32
WINGSJ060047.95-395506.9 31
WINGSJ060051.15-395127.9 32
WINGSJ060051.88-400141.2 19
WINGSJ060053.22-394749.7 2
WINGSJ060053.34-401054.4 23
WINGSJ060055.96-401548.2 32
WINGSJ060056.22-395903.8 32
WINGSJ060101.47-400354.4 38
WINGSJ060102.29-400440.1 21
WINGSJ060105.75-401745.2 2
WINGSJ060106.39-400250.9 21
WINGSJ060107.19-395712.9 31
WINGSJ060108.50-395634.2 39
WINGSJ060113.62-395517.8 28
WINGSJ060117.12-400117.2 21
WINGSJ060122.27-400139.8 38
WINGSJ060124.55-394914.0 1
WINGSJ060125.82-400001.3 39
WINGSJ060126.09-395606.4 39
WINGSJ060126.53-395814.6 23
WINGSJ060127.73-395756.6 28
WINGSJ060128.86-400046.6 38
WINGSJ060131.87-401646.9 32
WINGSJ060135.56-400248.9 32
WINGSJ060136.81-395820.9 38
WINGSJ060141.97-395014.9 32
WINGSJ060142.92-395639.0 31
WINGSJ060145.35-400108.5 39
WINGSJ060147.91-400214.1 38
WINGSJ060149.72-395757.4 19
WINGSJ060152.00-395719.9 38
WINGSJ060153.06-400229.7 39
WINGSJ060154.36-395619.2 32
WINGSJ060155.84-400710.3 32
WINGSJ060157.69-395528.7 34
WINGSJ060200.48-400737.3 38
WINGSJ060200.80-395921.9 38
WINGSJ060200.93-395727.6 1
WINGSJ060202.07-395638.9 39
WINGSJ062543.50-541429.0 39
WINGSJ062544.71-543721.0 27
WINGSJ062547.87-543952.8 23
WINGSJ062548.36-541142.9 39
WINGSJ062551.66-541855.2 23
WINGSJ062602.42-543020.9 23
WINGSJ062608.11-544030.2 39
WINGSJ062610.32-542723.9 38
WINGSJ062612.08-541707.1 38
WINGSJ062612.22-542340.5 23
WINGSJ062614.09-542905.4 27
WINGSJ062616.94-542016.8 38
WINGSJ062618.64-543631.8 38
WINGSJ062618.92-541600.5 28
WINGSJ062620.83-541531.7 39
WINGSJ062624.18-542038.3 38
WINGSJ062630.64-541757.8 38
WINGSJ062634.37-541203.0 23
WINGSJ062634.52-542125.1 39
WINGSJ062635.91-542931.6 39
WINGSJ062640.02-541510.5 34
WINGSJ062640.07-543307.4 27
WINGSJ062642.37-543238.4 32
WINGSJ062642.47-541747.4 38
WINGSJ062643.55-541913.6 38
WINGSJ062649.57-543234.5 39
WINGSJ062650.99-543248.6 38
WINGSJ062652.04-542851.9 38
WINGSJ062652.29-543606.0 27
WINGSJ062652.70-541824.1 32
WINGSJ062654.93-541914.3 38
WINGSJ062658.82-542809.4 38
WINGSJ062659.99-542838.0 23
WINGSJ062700.05-542401.3 2
WINGSJ062702.50-544208.9 2
WINGSJ062703.03-543228.5 38
WINGSJ062706.13-543326.1 39
WINGSJ062708.55-543006.0 23
WINGSJ062710.44-542008.2 32
WINGSJ062712.90-543032.2 23
WINGSJ062714.92-542534.0 39
WINGSJ062714.92-542949.3 23
WINGSJ062716.13-542259.6 39
WINGSJ062719.20-542515.3 38
WINGSJ062721.88-543137.5 32
WINGSJ062723.17-542718.4 23
WINGSJ062723.51-541937.6 23
WINGSJ062723.79-542822.7 38
WINGSJ062724.48-542630.3 38
WINGSJ062726.68-542548.3 38
WINGSJ062729.92-542719.2 39
WINGSJ062735.62-544004.7 39
WINGSJ062735.77-541643.0 23
WINGSJ062736.04-543453.2 28
WINGSJ062736.18-542405.4 23
WINGSJ062736.25-542657.9 39
WINGSJ062736.64-541840.1 38
WINGSJ062738.17-542550.2 2
WINGSJ062739.24-542239.1 39
WINGSJ062739.46-542743.5 38
WINGSJ062740.98-543534.1 39
WINGSJ062741.33-542348.9 31
WINGSJ062743.87-542426.7 28
WINGSJ062745.61-541814.8 21
WINGSJ062746.46-543108.4 2
WINGSJ062748.24-542843.7 27
WINGSJ062748.29-542531.5 39
WINGSJ062751.43-543957.9 23
WINGSJ062751.76-543457.0 27
WINGSJ062752.19-543652.5 38
WINGSJ062752.59-543004.6 28
WINGSJ062754.56-543124.5 39
WINGSJ062759.33-542944.6 38
WINGSJ062801.19-543037.1 34
WINGSJ062802.04-543414.3 39
WINGSJ062802.71-542050.2 2
WINGSJ062803.07-543855.0 23
WINGSJ062803.12-542707.0 32
WINGSJ062805.85-542412.3 39
WINGSJ062808.32-543418.6 31
WINGSJ062815.22-543523.3 39
WINGSJ062816.15-542917.9 38
WINGSJ062818.73-541509.0 39
WINGSJ062818.88-542136.7 39
WINGSJ062819.25-541653.7 2
WINGSJ062820.01-541251.0 38
WINGSJ062820.36-543638.3 39
WINGSJ062821.30-542525.7 39
WINGSJ062823.11-542000.7 39
WINGSJ062823.32-542933.5 23
WINGSJ062824.86-543601.1 28
WINGSJ062831.71-543227.2 28
WINGSJ062834.64-542804.8 38
WINGSJ062837.11-542947.8 21
WINGSJ062843.63-541843.1 2
WINGSJ062844.87-542127.2 23
WINGSJ062847.31-542338.5 38
WINGSJ062849.23-542815.6 23
WINGSJ062857.25-541716.8 38
WINGSJ062858.10-541330.7 32
WINGSJ062859.78-542212.4 38
WINGSJ062900.26-541241.7 39
WINGSJ062902.96-544203.5 21
WINGSJ062911.81-543436.7 28
WINGSJ062920.38-543726.4 23
WINGSJ062922.01-541654.2 28
WINGSJ090722.07-093402.5 39
WINGSJ090723.57-094834.5 23
WINGSJ090724.15-094006.9 39
WINGSJ090725.38-095050.7 23
WINGSJ090733.69-095005.4 2
WINGSJ090735.11-094158.5 39
WINGSJ090749.31-095416.5 28
WINGSJ090750.74-094328.9 27
WINGSJ090752.54-094047.2 38
WINGSJ090753.89-093557.3 39
WINGSJ090755.96-095136.9 2
WINGSJ090800.65-093254.1 19
WINGSJ090810.38-094133.2 39
WINGSJ090811.08-093552.0 19
WINGSJ090812.32-092343.3 28
WINGSJ090812.87-093252.0 1
WINGSJ090814.96-093020.7 39
WINGSJ090816.84-093833.6 38
WINGSJ090816.96-093319.4 39
WINGSJ090817.63-094648.6 23
WINGSJ090817.73-093521.1 39
WINGSJ090820.58-092146.4 31
WINGSJ090821.94-092519.3 21
WINGSJ090822.90-093808.6 38
WINGSJ090823.14-092509.2 23
WINGSJ090823.86-093445.6 39
WINGSJ090824.94-093444.8 19
WINGSJ090824.97-093618.1 34
WINGSJ090825.20-093843.3 23
WINGSJ090825.21-094016.9 28
WINGSJ090825.22-093644.1 28
WINGSJ090825.62-094136.1 28
WINGSJ090825.91-092609.6 38
WINGSJ090826.59-093913.5 23
WINGSJ090827.51-094431.8 23
WINGSJ090827.99-094239.7 23
WINGSJ090828.55-093714.3 38
WINGSJ090829.85-094919.6 21
WINGSJ090831.31-093418.5 38
WINGSJ090831.41-093824.0 39
WINGSJ090832.00-094359.5 27
WINGSJ090832.39-093747.3 39
WINGSJ090832.55-092424.7 39
WINGSJ090833.12-093846.6 38
WINGSJ090834.13-093914.0 39
WINGSJ090834.79-094046.2 19
WINGSJ090836.09-093720.5 39
WINGSJ090836.43-093102.0 23
WINGSJ090838.06-093626.1 38
WINGSJ090841.09-093818.7 27
WINGSJ090841.30-093437.5 39
WINGSJ090843.50-093051.5 39
WINGSJ090843.66-093608.4 19
WINGSJ090843.73-093513.2 23
WINGSJ090844.98-093221.5 23
WINGSJ090846.41-093503.2 23
WINGSJ090847.94-092933.7 23
WINGSJ090850.15-094104.6 38
WINGSJ090850.70-092712.5 39
WINGSJ090851.03-093534.3 39
WINGSJ090853.27-094318.7 23
WINGSJ090853.33-094226.9 19
WINGSJ090854.54-094636.3 34
WINGSJ090855.39-094045.4 39
WINGSJ090856.26-093553.3 39
WINGSJ090857.34-092338.3 23
WINGSJ090858.37-093558.4 39
WINGSJ090900.28-094641.4 34
WINGSJ090902.84-094025.3 34
WINGSJ090906.09-093841.4 23
WINGSJ090911.16-093813.5 21
WINGSJ090911.84-093918.4 39
WINGSJ090912.84-094436.1 39
WINGSJ090913.22-095203.1 21
WINGSJ090914.14-094506.5 23
WINGSJ090914.38-094805.3 38
WINGSJ090914.55-093355.5 23
WINGSJ090917.55-093400.0 39
WINGSJ090917.92-094905.7 38
WINGSJ090918.12-094623.1 23
WINGSJ090919.12-093238.7 39
WINGSJ090920.07-094412.6 38
WINGSJ090922.69-094416.4 23
WINGSJ090923.97-093716.9 23
WINGSJ090924.40-095333.7 23
WINGSJ090924.78-092624.8 21
WINGSJ090924.98-093526.5 38
WINGSJ090928.01-094322.7 38
WINGSJ090928.71-094747.8 23
WINGSJ090929.09-093714.3 23
WINGSJ090932.52-093127.6 21
WINGSJ090933.48-093426.1 21
WINGSJ090933.80-093732.1 31
WINGSJ090934.33-094105.4 38
WINGSJ090935.74-094425.3 38
WINGSJ090936.80-093818.9 38
WINGSJ101239.29-010652.5 38
WINGSJ101245.16-011123.0 1
WINGSJ101301.59-005436.0 23
WINGSJ101302.49-005348.7 2
WINGSJ101306.18-010058.2 38
WINGSJ101306.28-005928.9 23
WINGSJ101309.64-005806.6 23
WINGSJ101318.33-004957.6 31
WINGSJ101321.71-004652.7 1
WINGSJ101322.39-005218.3 31
WINGSJ101323.05-010134.3 38
WINGSJ101323.12-010013.0 1
WINGSJ101323.59-005333.9 39
WINGSJ101324.47-005033.8 39
WINGSJ101325.02-005524.4 23
WINGSJ101325.68-005435.1 39
WINGSJ101327.35-005233.3 23
WINGSJ101328.99-005332.4 38
WINGSJ101329.97-005747.0 19
WINGSJ101330.14-010036.0 39
WINGSJ101331.03-005648.7 38
WINGSJ101335.35-005313.1 23
WINGSJ101336.46-005849.4 38
WINGSJ101338.27-005531.2 39
WINGSJ101338.42-005255.2 23
WINGSJ101339.16-005615.6 38
WINGSJ101339.26-010656.2 34
WINGSJ101340.09-005149.1 28
WINGSJ101340.17-005503.4 38
WINGSJ101342.26-005425.7 38
WINGSJ101342.81-005612.7 23
WINGSJ101343.53-005505.8 38
WINGSJ101345.16-005237.7 23
WINGSJ101347.68-005824.6 28
WINGSJ101350.67-005119.8 38
WINGSJ101353.30-011140.1 2
WINGSJ101353.44-005235.8 39
WINGSJ101355.66-005310.1 38
WINGSJ101358.90-005705.6 38
WINGSJ101402.05-004832.5 2
WINGSJ101407.60-005227.5 38
WINGSJ101409.50-005354.2 39
WINGSJ101409.59-005206.0 38
WINGSJ101419.97-005130.3 38
WINGSJ101429.62-004825.7 39
WINGSJ101430.37-005230.6 23
WINGSJ101434.26-005012.9 39
WINGSJ101436.81-005106.9 28
WINGSJ101439.76-004329.3 38
WINGSJ101624.94-104300.7 1
WINGSJ101626.63-103848.0 38
WINGSJ101632.25-105443.8 21
WINGSJ101634.18-105201.1 38
WINGSJ101636.05-105607.3 2
WINGSJ101641.24-105235.9 38
WINGSJ101644.26-103757.4 28
WINGSJ101645.72-104357.1 39
WINGSJ101648.84-103908.5 38
WINGSJ101649.86-104721.2 39
WINGSJ101651.55-103853.4 21
WINGSJ101651.87-103613.4 39
WINGSJ101653.16-104341.4 38
WINGSJ101654.05-104308.4 39
WINGSJ101655.50-104828.8 39
WINGSJ101655.76-103849.4 39
WINGSJ101657.40-104014.1 39
WINGSJ101657.51-103834.5 28
WINGSJ101659.09-104902.2 1
WINGSJ101659.65-103738.1 38
WINGSJ101701.96-103957.8 32
WINGSJ101703.86-103737.0 38
WINGSJ101705.81-104146.5 39
WINGSJ101707.58-104545.0 31
WINGSJ101708.66-103613.3 38
WINGSJ101712.94-104245.5 39
WINGSJ101714.38-103914.9 23
WINGSJ101715.41-102711.8 39
WINGSJ101715.56-104326.9 31
WINGSJ101716.38-102648.0 1
WINGSJ101716.80-104250.9 23
WINGSJ101718.06-105255.7 1
WINGSJ101718.26-104254.9 28
WINGSJ101719.29-103912.3 32
WINGSJ101720.27-102852.7 32
WINGSJ101720.67-104414.8 39
WINGSJ101721.00-104011.4 38
WINGSJ101721.62-104254.9 38
WINGSJ101721.66-103049.6 32
WINGSJ101721.85-104310.9 38
WINGSJ101721.99-103944.1 38
WINGSJ101722.48-103947.8 38
WINGSJ101723.20-104016.5 38
WINGSJ101723.82-104214.6 38
WINGSJ101724.29-104327.1 38
WINGSJ101725.16-104104.8 38
WINGSJ101725.19-102658.2 21
WINGSJ101725.71-104120.2 39
WINGSJ101726.28-104131.6 39
WINGSJ101727.28-104149.7 39
WINGSJ101727.55-103910.7 38
WINGSJ101727.93-105711.1 1
WINGSJ101727.97-104416.3 39
WINGSJ101728.01-103925.0 39
WINGSJ101728.14-103818.3 23
WINGSJ101728.21-105338.6 1
WINGSJ101728.27-104057.1 38
WINGSJ101728.43-104916.0 1
WINGSJ101728.52-103656.0 23
WINGSJ101729.42-104215.4 38
WINGSJ101729.42-104433.2 39
WINGSJ101729.62-104252.3 31
WINGSJ101729.71-103122.2 39
WINGSJ101729.71-104030.5 39
WINGSJ101730.01-104307.7 39
WINGSJ101730.71-103622.3 31
WINGSJ101731.69-104152.9 27
WINGSJ101731.77-104257.4 38
WINGSJ101732.69-104328.1 23
WINGSJ101732.97-104351.1 38
WINGSJ101733.60-104040.6 28
WINGSJ101733.63-103845.0 32
WINGSJ101733.77-104735.8 23
WINGSJ101734.06-103842.1 38
WINGSJ101734.53-103204.0 39
WINGSJ101735.53-103954.2 38
WINGSJ101735.94-103031.0 39
WINGSJ101737.03-104452.4 28
WINGSJ101738.64-105314.9 38
WINGSJ101738.82-104255.5 23
WINGSJ101740.74-102432.6 2
WINGSJ101741.29-104734.3 2
WINGSJ101743.20-103531.4 27
WINGSJ101744.62-103912.9 38
WINGSJ101755.70-104527.4 23
WINGSJ101756.12-104600.4 32
WINGSJ101757.19-104832.0 39
WINGSJ101757.47-105128.5 21
WINGSJ101757.67-103345.7 38
WINGSJ101804.58-102344.3 39
WINGSJ101805.56-102926.3 28
WINGSJ101806.91-104240.6 38
WINGSJ101820.47-103124.8 31
WINGSJ101823.09-105051.4 23
WINGSJ101834.25-102706.8 23
WINGSJ101835.45-104813.4 1
WINGSJ103924.75-084053.8 27
WINGSJ103931.56-085526.0 21
WINGSJ103931.78-083020.7 38
WINGSJ103931.90-084220.7 39
WINGSJ103937.73-083230.8 39
WINGSJ103937.81-083549.4 34
WINGSJ103937.87-083920.6 23
WINGSJ103940.05-084212.4 39
WINGSJ103941.11-084107.2 38
WINGSJ103941.64-084820.0 31
WINGSJ103941.85-084346.8 23
WINGSJ103943.44-084112.3 39
WINGSJ103944.18-083459.2 39
WINGSJ103947.81-084806.0 39
WINGSJ103953.13-084036.2 39
WINGSJ103954.49-084323.1 32
WINGSJ103956.98-083643.2 39
WINGSJ103958.15-084003.3 28
WINGSJ103958.52-084723.7 39
WINGSJ103959.00-082953.5 1
WINGSJ103959.57-083551.6 21
WINGSJ103959.94-084034.2 39
WINGSJ103959.95-083830.0 39
WINGSJ104003.68-083744.6 32
WINGSJ104004.45-083954.0 39
WINGSJ104005.91-082836.8 2
WINGSJ104012.52-084957.0 2
WINGSJ104013.07-083513.1 38
WINGSJ104019.62-082431.6 31
WINGSJ104030.28-083053.6 39
WINGSJ104037.89-083058.1 38
WINGSJ104043.59-082932.9 23
WINGSJ104045.20-082745.6 2
WINGSJ104045.82-083040.7 32
WINGSJ114407.66-342307.3 32
WINGSJ114419.76-343126.2 31
WINGSJ114420.22-342839.9 39
WINGSJ114420.28-343947.0 39
WINGSJ114420.66-343123.6 31
WINGSJ114440.38-343252.6 21
WINGSJ114442.29-343819.3 31
WINGSJ114445.55-341710.9 39
WINGSJ114446.28-343930.3 38
WINGSJ114451.06-343917.2 28
WINGSJ114451.97-343122.8 38
WINGSJ114452.02-342714.1 1
WINGSJ114452.47-342929.4 39
WINGSJ114457.15-342927.5 28
WINGSJ114502.35-342750.8 28
WINGSJ114503.43-343558.0 23
WINGSJ114505.72-342543.8 23
WINGSJ114507.75-343758.5 23
WINGSJ114508.93-343548.0 28
WINGSJ114509.32-342241.1 32
WINGSJ114509.69-341514.0 27
WINGSJ114513.92-342718.5 28
WINGSJ114514.32-342441.3 38
WINGSJ114515.84-342603.9 38
WINGSJ114519.36-342303.5 23
WINGSJ114520.94-342450.2 1
WINGSJ114521.79-342651.2 28
WINGSJ114521.87-342622.4 23
WINGSJ114524.19-342438.7 39
WINGSJ114524.83-342553.0 28
WINGSJ114525.14-342149.1 38
WINGSJ114525.23-342612.1 28
WINGSJ114531.57-342559.5 38
WINGSJ114535.53-342006.0 32
WINGSJ114537.41-342013.8 38
WINGSJ114539.00-342149.3 38
WINGSJ114540.12-342424.3 21
WINGSJ114543.19-341929.8 23
WINGSJ114549.87-342843.9 38
WINGSJ114550.35-342631.2 39
WINGSJ114551.39-342226.5 28
WINGSJ114551.75-341953.6 21
WINGSJ114552.86-342459.2 32
WINGSJ114553.90-341410.8 34
WINGSJ114554.44-342648.0 39
WINGSJ114601.27-341656.1 38
WINGSJ114601.48-341844.7 38
WINGSJ114605.53-341014.2 28
WINGSJ114606.55-343526.7 23
WINGSJ114607.59-343335.4 38
WINGSJ114608.02-341909.4 27
WINGSJ114610.17-342459.5 2
WINGSJ114611.65-341332.5 23
WINGSJ114619.35-341950.1 38
WINGSJ114625.36-341700.0 38
WINGSJ114629.10-341543.9 39
WINGSJ114630.81-341222.3 23
WINGSJ114634.03-342239.9 2
WINGSJ114636.16-342534.6 23
WINGSJ114636.86-342307.6 1
WINGSJ114637.87-340952.1 39
WINGSJ115847.43-312349.6 1
WINGSJ115856.78-313637.8 31
WINGSJ115859.92-312820.3 31
WINGSJ115915.48-313425.1 23
WINGSJ115919.27-313756.4 23
WINGSJ115923.93-313105.5 38
WINGSJ115924.23-312655.7 38
WINGSJ115926.17-313209.3 28
WINGSJ115927.26-313220.5 28
WINGSJ115929.34-312020.1 38
WINGSJ115930.70-312651.9 23
WINGSJ115931.63-313632.0 38
WINGSJ115937.28-311426.8 2
WINGSJ115938.40-313101.2 38
WINGSJ115939.52-312016.4 23
WINGSJ115939.74-312801.6 1
WINGSJ115941.98-313123.5 39
WINGSJ115943.35-312416.5 1
WINGSJ115947.37-313002.5 38
WINGSJ115948.29-311837.5 32
WINGSJ115951.42-313112.0 38
WINGSJ115951.62-312845.5 39
WINGSJ115953.27-312531.1 38
WINGSJ115954.30-312956.0 38
WINGSJ115954.60-312510.6 28
WINGSJ115956.99-312804.0 39
WINGSJ115957.21-311959.5 34
WINGSJ115957.39-312217.0 19
WINGSJ115958.02-312810.4 38
WINGSJ115958.78-312636.5 39
WINGSJ120003.28-311321.2 1
WINGSJ120005.08-313013.2 28
WINGSJ120006.44-313335.3 28
WINGSJ120006.51-312043.7 38
WINGSJ120007.68-312214.9 38
WINGSJ120008.46-312432.7 28
WINGSJ120009.75-311550.6 39
WINGSJ120011.19-311417.0 23
WINGSJ120012.11-311921.1 38
WINGSJ120012.63-313918.4 39
WINGSJ120014.63-312014.2 39
WINGSJ120014.63-312103.2 39
WINGSJ120019.26-311902.1 23
WINGSJ120019.57-312241.7 39
WINGSJ120021.01-311918.5 27
WINGSJ120025.13-311851.2 1
WINGSJ120026.47-313012.8 39
WINGSJ120030.78-312640.3 23
WINGSJ120033.65-313153.4 38
WINGSJ120045.15-313039.8 21
WINGSJ120047.94-311341.5 1
WINGSJ120048.27-313005.6 23
WINGSJ120048.70-312225.9 32
WINGSJ120101.65-311905.8 21
WINGSJ120104.79-310932.3 34
WINGSJ120107.03-313422.0 32
WINGSJ120111.53-311647.8 21
WINGSJ120113.56-312819.9 21
WINGSJ120115.49-310821.5 27
WINGSJ120117.32-311407.2 23
WINGSJ125145.88-152307.4 39
WINGSJ125146.33-151846.2 39
WINGSJ125146.90-150928.2 21
WINGSJ125150.18-151702.4 38
WINGSJ125203.09-151635.9 31
WINGSJ125206.03-152542.7 28
WINGSJ125207.01-151340.1 2
WINGSJ125208.72-151531.1 2
WINGSJ125208.75-151716.8 23
WINGSJ125209.23-152517.0 23
WINGSJ125209.81-151109.1 23
WINGSJ125212.62-151157.9 39
WINGSJ125216.44-150943.8 19
WINGSJ125217.54-152532.7 1
WINGSJ125218.00-153503.8 39
WINGSJ125218.57-152339.3 39
WINGSJ125219.14-150809.3 38
WINGSJ125219.63-152814.4 19
WINGSJ125221.69-153250.1 34
WINGSJ125222.94-150749.9 39
WINGSJ125223.43-151057.4 34
WINGSJ125225.62-150940.9 39
WINGSJ125225.93-151038.1 1
WINGSJ125230.11-151029.4 38
WINGSJ125230.29-151149.7 27
WINGSJ125231.81-153315.3 23
WINGSJ125232.02-151304.0 39
WINGSJ125233.17-151805.7 1
WINGSJ125237.47-151625.4 39
WINGSJ125239.15-151955.0 38
WINGSJ125240.64-153205.4 39
WINGSJ125247.40-152253.7 23
WINGSJ125247.69-153153.9 23
WINGSJ125252.31-152316.7 32
WINGSJ125253.96-152013.3 38
WINGSJ125254.45-153207.1 28
WINGSJ125256.43-153956.0 39
WINGSJ125256.51-153309.7 38
WINGSJ125256.69-152525.8 39
WINGSJ125256.79-152333.6 23
WINGSJ125257.87-152049.2 39
WINGSJ125258.02-152846.0 34
WINGSJ125258.46-152211.1 23
WINGSJ125300.46-152454.2 23
WINGSJ125303.79-152701.4 39
WINGSJ125304.17-152137.2 23
WINGSJ125304.20-152556.8 38
WINGSJ125305.08-151412.5 28
WINGSJ125306.89-152228.4 39
WINGSJ125307.62-152158.6 28
WINGSJ125308.94-153034.2 39
WINGSJ125309.25-152757.7 23
WINGSJ125310.44-153842.6 23
WINGSJ125311.31-152930.1 28
WINGSJ125317.18-152637.7 23
WINGSJ125317.66-153002.5 32
WINGSJ125318.67-151851.6 23
WINGSJ125318.92-152847.7 39
WINGSJ125318.95-153151.4 23
WINGSJ125319.42-151623.9 38
WINGSJ125319.70-153054.2 39
WINGSJ125328.47-153029.4 39
WINGSJ125328.68-153049.2 38
WINGSJ125328.98-153159.9 39
WINGSJ125333.86-153835.4 1
WINGSJ125335.60-152122.9 32
WINGSJ125337.19-153125.6 39
WINGSJ125339.90-153403.4 23
WINGSJ125341.63-151001.6 21
WINGSJ125343.60-153740.5 1
WINGSJ125344.49-153701.0 28
WINGSJ125346.25-152320.7 38
WINGSJ125347.00-150914.5 23
WINGSJ125347.05-153255.8 31
WINGSJ125348.84-153516.0 31
WINGSJ125350.41-153516.9 2
WINGSJ125351.72-151308.7 28
WINGSJ125354.17-150900.2 28
WINGSJ125356.09-151805.5 1
WINGSJ125356.20-150940.9 23
WINGSJ125358.61-152445.8 32
WINGSJ125559.53-171842.0 39
WINGSJ125600.78-170902.0 23
WINGSJ125602.69-171321.7 1
WINGSJ125603.31-172749.9 23
WINGSJ125606.98-172113.3 38
WINGSJ125614.27-172216.2 39
WINGSJ125621.34-172107.3 31
WINGSJ125621.51-170810.8 23
WINGSJ125622.34-172526.0 2
WINGSJ125622.79-173550.3 23
WINGSJ125623.74-173449.3 23
WINGSJ125625.00-172450.7 21
WINGSJ125627.09-173505.2 38
WINGSJ125628.91-172124.4 34
WINGSJ125630.35-172849.1 39
WINGSJ125634.18-172528.5 23
WINGSJ125634.25-171433.5 32
WINGSJ125635.70-171603.3 39
WINGSJ125637.29-171147.0 34
WINGSJ125637.81-171317.5 19
WINGSJ125641.02-171905.2 38
WINGSJ125642.76-171410.8 39
WINGSJ125645.33-172220.7 39
WINGSJ125646.24-172249.5 28
WINGSJ125646.31-172903.7 38
WINGSJ125647.47-171748.2 34
WINGSJ125648.98-171939.2 21
WINGSJ125651.02-170952.3 38
WINGSJ125651.06-171644.1 39
WINGSJ125653.23-171127.0 19
WINGSJ125653.97-173000.8 28
WINGSJ125655.47-173037.0 28
WINGSJ125656.83-172828.6 23
WINGSJ125657.15-170852.9 27
WINGSJ125657.56-171644.5 39
WINGSJ125657.73-173605.0 32
WINGSJ125658.04-171423.7 23
WINGSJ125658.70-172031.9 1
WINGSJ125658.80-172941.9 27
WINGSJ125658.89-171539.2 1
WINGSJ125658.91-171951.7 23
WINGSJ125659.91-173748.3 38
WINGSJ125700.50-173332.5 23
WINGSJ125700.69-173555.4 21
WINGSJ125701.21-171335.1 31
WINGSJ125701.31-173446.3 32
WINGSJ125702.39-173429.8 21
WINGSJ125703.65-172548.2 23
WINGSJ125704.49-172436.5 23
WINGSJ125704.92-173326.9 39
WINGSJ125705.18-172120.4 38
WINGSJ125706.18-172137.3 21
WINGSJ125709.98-172253.5 23
WINGSJ125710.57-172652.8 19
WINGSJ125710.67-171546.1 39
WINGSJ125710.71-172811.2 39
WINGSJ125710.77-172502.6 39
WINGSJ125711.60-172434.0 39
WINGSJ125711.68-171415.6 39
WINGSJ125712.15-170917.1 38
WINGSJ125712.46-170816.6 39
WINGSJ125712.88-173111.5 23
WINGSJ125713.77-171232.2 38
WINGSJ125714.19-171936.9 23
WINGSJ125714.73-172542.0 21
WINGSJ125715.06-172050.0 39
WINGSJ125716.14-172317.6 19
WINGSJ125716.31-172433.9 39
WINGSJ125716.45-172709.2 23
WINGSJ125716.72-171013.5 39
WINGSJ125716.99-174001.4 21
WINGSJ125718.97-173043.5 28
WINGSJ125719.27-172927.7 38
WINGSJ125719.36-173222.3 38
WINGSJ125720.04-172149.9 2
WINGSJ125720.74-173426.4 23
WINGSJ125721.03-172059.1 23
WINGSJ125721.08-171248.0 23
WINGSJ125721.23-172410.2 38
WINGSJ125722.51-172808.8 38
WINGSJ125722.67-173726.7 23
WINGSJ125722.77-171800.5 23
WINGSJ125723.06-173223.9 38
WINGSJ125723.32-172703.3 38
WINGSJ125724.13-172447.3 34
WINGSJ125724.37-173950.0 39
WINGSJ125724.98-171155.3 27
WINGSJ125725.51-173923.1 39
WINGSJ125726.07-172459.6 38
WINGSJ125727.20-173447.4 38
WINGSJ125727.52-173639.4 21
WINGSJ125727.75-173056.9 23
WINGSJ125727.86-171516.2 21
WINGSJ125728.64-171605.5 27
WINGSJ125728.77-172102.1 38
WINGSJ125729.86-171657.6 27
WINGSJ125730.05-173434.7 32
WINGSJ125730.29-172726.5 23
WINGSJ125730.60-170917.0 21
WINGSJ125732.30-172212.7 28
WINGSJ125734.86-173414.6 39
WINGSJ125736.28-170751.3 39
WINGSJ125736.47-173125.5 39
WINGSJ125737.18-171119.0 38
WINGSJ125737.86-171400.2 21
WINGSJ125740.45-171326.6 38
WINGSJ125741.89-173308.4 39
WINGSJ125741.91-172238.2 34
WINGSJ125742.03-171928.3 39
WINGSJ125742.07-173221.7 19
WINGSJ125745.79-172011.8 38
WINGSJ125747.02-171527.1 23
WINGSJ125747.07-172804.1 38
WINGSJ125747.20-173219.0 38
WINGSJ125748.08-172705.0 1
WINGSJ125749.20-173242.5 39
WINGSJ125749.50-173957.2 2
WINGSJ125750.51-172958.1 1
WINGSJ125751.79-172921.4 23
WINGSJ125754.10-173529.3 21
WINGSJ125756.10-171054.4 23
WINGSJ125756.75-173428.5 23
WINGSJ125757.71-173936.4 38
WINGSJ125759.89-173523.2 31
WINGSJ125800.12-173717.5 23
WINGSJ125800.29-171915.6 34
WINGSJ125801.41-170746.7 19
WINGSJ125801.44-172654.8 39
WINGSJ125804.32-173528.5 39
WINGSJ125805.10-171602.3 38
WINGSJ125805.57-172641.1 23
WINGSJ125807.09-171804.6 19
WINGSJ125808.30-173717.7 21
WINGSJ125809.83-173452.5 28
WINGSJ125811.67-173012.8 2
WINGSJ125813.16-171619.6 38
WINGSJ125813.20-171333.3 38
WINGSJ125814.14-173435.2 21
WINGSJ125814.43-171307.3 28
WINGSJ125815.15-172706.7 23
WINGSJ125815.93-171848.8 32
WINGSJ125815.96-173525.2 23
WINGSJ125816.42-171434.2 21
WINGSJ125818.75-171622.2 21
WINGSJ132254.49-314737.7 39
WINGSJ132255.65-315008.3 34
WINGSJ132255.68-314416.7 39
WINGSJ132303.48-314344.9 38
WINGSJ132305.20-313821.5 38
WINGSJ132306.22-313306.4 31
WINGSJ132306.89-313605.8 21
WINGSJ132307.20-313702.9 38
WINGSJ132308.55-314457.8 23
WINGSJ132309.31-315222.7 23
WINGSJ132309.86-314810.8 31
WINGSJ132310.88-315010.8 38
WINGSJ132313.49-315401.6 23
WINGSJ132313.73-314659.6 2
WINGSJ132314.67-312556.6 2
WINGSJ132314.91-314111.6 32
WINGSJ132317.11-314641.5 39
WINGSJ132324.61-315548.8 38
WINGSJ132328.86-314241.6 39
WINGSJ132330.36-314148.0 38
WINGSJ132330.51-313805.8 1
WINGSJ132330.53-315216.6 23
WINGSJ132331.91-312812.1 39
WINGSJ132332.02-313856.3 27
WINGSJ132335.54-315200.1 38
WINGSJ132337.13-315047.2 39
WINGSJ132337.80-313814.3 21
WINGSJ132338.10-312857.0 34
WINGSJ132338.98-314313.2 1
WINGSJ132343.98-314054.6 38
WINGSJ132343.98-314700.6 2
WINGSJ132344.55-315409.3 38
WINGSJ132345.02-314229.6 23
WINGSJ132348.28-314953.3 23
WINGSJ132348.39-315039.0 38
WINGSJ132349.37-314256.9 31
WINGSJ132351.50-313738.0 34
WINGSJ132352.08-313841.3 39
WINGSJ132353.38-314921.3 39
WINGSJ132355.45-314246.8 28
WINGSJ132356.61-315454.9 31
WINGSJ132358.84-314024.6 39
WINGSJ132359.92-312821.0 39
WINGSJ132405.03-314746.8 23
WINGSJ132405.61-313636.3 23
WINGSJ132406.20-314306.4 38
WINGSJ132406.80-314029.4 38
WINGSJ132406.84-314449.3 23
WINGSJ132407.72-314013.7 27
WINGSJ132408.69-314358.7 39
WINGSJ132409.00-315417.3 27
WINGSJ132409.07-314236.6 23
WINGSJ132410.39-313525.9 2
WINGSJ132410.69-315101.4 23
WINGSJ132411.39-313057.7 38
WINGSJ132412.33-314117.7 38
WINGSJ132413.24-313714.5 23
WINGSJ132413.34-313517.5 28
WINGSJ132414.06-314717.7 28
WINGSJ132418.23-314229.4 39
WINGSJ132418.58-313841.2 39
WINGSJ132419.57-314136.5 23
WINGSJ132420.43-312331.1 32
WINGSJ132421.69-313807.6 19
WINGSJ132425.07-313439.3 39
WINGSJ132426.54-315153.4 38
WINGSJ132427.28-314846.2 39
WINGSJ132430.56-312349.2 23
WINGSJ132437.28-314420.7 32
WINGSJ132437.61-313558.2 21
WINGSJ132438.27-315131.8 32
WINGSJ132450.43-313337.6 31
WINGSJ132452.28-314814.3 23
WINGSJ132454.57-313109.3 23
WINGSJ132459.62-314748.7 23
WINGSJ132500.09-314550.3 39
WINGSJ132502.06-315344.9 23
WINGSJ132503.89-313244.8 39
WINGSJ132510.59-313917.0 2
WINGSJ132511.64-313838.1 32
WINGSJ132513.65-312710.9 31
WINGSJ132514.96-314154.0 38
WINGSJ132516.23-314524.2 39
WINGSJ132517.11-314311.5 27
WINGSJ132517.11-314331.3 2
WINGSJ132518.11-313639.2 2
WINGSJ132518.85-314221.6 2
WINGSJ132518.95-315433.7 31
WINGSJ133028.47-330051.4 19
WINGSJ133036.78-330721.4 39
WINGSJ133039.68-332736.9 1
WINGSJ133041.60-325929.9 1
WINGSJ133041.82-330431.2 23
WINGSJ133045.36-330017.4 1
WINGSJ133059.57-330144.9 32
WINGSJ133108.99-331257.1 28
WINGSJ133115.28-332705.5 1
WINGSJ133115.48-331403.1 1
WINGSJ133119.58-331149.4 2
WINGSJ133120.10-330906.5 1
WINGSJ133122.25-330243.3 38
WINGSJ133126.67-332717.6 39
WINGSJ133129.75-330740.0 31
WINGSJ133129.90-330319.2 32
WINGSJ133131.49-330833.6 2
WINGSJ133135.16-330038.8 39
WINGSJ133138.68-330726.1 23
WINGSJ133139.29-330904.9 1
WINGSJ133139.83-331433.8 39
WINGSJ133139.96-325839.7 23
WINGSJ133143.56-331145.4 39
WINGSJ133145.68-330544.5 1
WINGSJ133150.16-330713.2 34
WINGSJ133151.15-330826.1 38
WINGSJ133151.51-331141.7 39
WINGSJ133153.04-331034.5 39
WINGSJ133156.25-330026.1 32
WINGSJ133157.12-332212.2 2
WINGSJ133159.15-325838.6 23
WINGSJ133200.12-330536.1 38
WINGSJ133201.46-331921.1 21
WINGSJ133203.22-330954.2 27
WINGSJ133203.37-330357.9 39
WINGSJ133204.34-331225.2 23
WINGSJ133204.97-331040.1 28
WINGSJ133207.00-331902.2 31
WINGSJ133208.25-332821.9 19
WINGSJ133209.41-330915.4 39
WINGSJ133210.22-331701.8 19
WINGSJ133210.49-331110.0 38
WINGSJ133215.18-332239.1 39
WINGSJ133215.69-331132.7 38
WINGSJ133217.62-330030.2 23
WINGSJ133217.98-330840.2 23
WINGSJ133220.26-330908.7 39
WINGSJ133226.24-331126.1 31
WINGSJ133227.50-330611.7 39
WINGSJ133230.39-330805.4 38
WINGSJ133230.60-330941.9 38
WINGSJ133231.38-325913.5 32
WINGSJ133231.53-331018.5 38
WINGSJ133233.34-330113.0 28
WINGSJ133234.17-325710.5 1
WINGSJ133235.27-330109.3 32
WINGSJ133235.37-331232.7 21
WINGSJ133236.56-332013.3 39
WINGSJ133237.11-331552.0 23
WINGSJ133237.78-330802.5 38
WINGSJ133238.18-330653.6 38
WINGSJ133239.13-330801.0 38
WINGSJ133239.61-331253.5 39
WINGSJ133241.29-332207.9 32
WINGSJ133243.86-330904.6 34
WINGSJ133244.21-331600.9 23
WINGSJ133244.31-330228.7 39
WINGSJ133245.13-331421.1 38
WINGSJ133246.23-332409.8 38
WINGSJ133247.71-332415.7 1
WINGSJ133249.82-330440.2 2
WINGSJ133250.45-332915.7 21
WINGSJ133250.65-330206.5 38
WINGSJ133251.23-330143.4 38
WINGSJ133253.94-330415.9 19
WINGSJ133254.45-331909.1 38
WINGSJ133255.70-332150.3 2
WINGSJ133258.54-330653.6 39
WINGSJ133300.17-330456.8 31
WINGSJ133301.28-331728.4 38
WINGSJ133301.55-330601.0 39
WINGSJ133303.69-331254.9 39
WINGSJ133304.83-332117.4 31
WINGSJ133305.26-330536.8 23
WINGSJ133305.58-331803.4 39
WINGSJ133305.86-330710.8 32
WINGSJ133305.87-332506.9 2
WINGSJ133306.32-332348.1 1
WINGSJ145151.65+163304.6 28
WINGSJ145217.59+164747.0 39
WINGSJ145218.27+163305.9 38
WINGSJ145229.52+162759.6 38
WINGSJ145229.61+164754.3 34
WINGSJ145243.26+165413.5 39
WINGSJ145244.81+165131.8 39
WINGSJ145246.22+164226.6 39
WINGSJ145246.69+165644.9 39
WINGSJ145248.08+162923.6 31
WINGSJ145255.33+164210.5 39
WINGSJ145300.88+164057.3 39
WINGSJ145307.91+163532.1 31
WINGSJ145309.27+165917.4 23
WINGSJ145309.35+164008.8 38
WINGSJ145309.82+164104.5 38
WINGSJ145316.47+163245.3 39
WINGSJ145317.53+165457.0 28
WINGSJ145325.41+164351.6 39
WINGSJ145325.76+165639.2 2
WINGSJ145334.13+165206.5 39
WINGSJ145338.12+163825.8 1
WINGSJ145345.43+164550.8 23
WINGSJ145346.17+164753.5 39
WINGSJ145349.38+164004.3 39
WINGSJ145400.19+165448.8 2
WINGSJ145406.91+162800.5 32
WINGSJ145407.17+163147.2 39
WINGSJ180910.00+495811.3 39
WINGSJ180915.43+495358.5 39
WINGSJ180925.19+494037.5 23
WINGSJ180941.03+494020.1 23
WINGSJ180957.56+495622.0 38
WINGSJ181010.45+495337.9 38
WINGSJ181016.58+501048.9 28
WINGSJ181023.37+495654.6 31
WINGSJ181027.59+500223.2 23
WINGSJ181029.20+495517.0 39
WINGSJ181045.33+500007.8 34
WINGSJ181047.12+495119.9 27
WINGSJ181048.89+495522.1 23
WINGSJ181054.87+500046.1 39
WINGSJ181104.17+495057.7 38
WINGSJ181115.97+494128.1 38
WINGSJ181121.39+501055.6 27
WINGSJ181125.79+495739.3 23
WINGSJ181126.77+495309.5 32
WINGSJ181128.57+495539.6 19
WINGSJ181128.91+493917.9 27
WINGSJ181139.08+494045.0 28
WINGSJ181139.70+501057.1 21
WINGSJ181139.77+495113.2 27
WINGSJ181145.71+494823.9 38
WINGSJ181150.27+494051.8 39
WINGSJ181202.00+495620.3 1
WINGSJ181204.91+500707.4 23
WINGSJ181211.10+494654.8 38
WINGSJ181211.52+494402.4 23
WINGSJ181223.99+500438.2 31
WINGSJ214524.00-435151.7 28
WINGSJ214534.07-440110.2 39
WINGSJ214534.53-433713.2 32
WINGSJ214539.59-440150.9 39
WINGSJ214543.72-440913.6 31
WINGSJ214544.16-440142.0 31
WINGSJ214544.49-440714.8 32
WINGSJ214544.76-440357.1 32
WINGSJ214545.21-440440.0 38
WINGSJ214546.10-435938.2 38
WINGSJ214547.45-440311.9 38
WINGSJ214548.26-434406.4 39
WINGSJ214550.11-435143.1 2
WINGSJ214551.17-440340.4 39
WINGSJ214552.70-435340.6 39
WINGSJ214559.82-434852.8 21
WINGSJ214614.37-435524.9 39
WINGSJ214615.60-435620.2 28
WINGSJ214620.74-434927.7 39
WINGSJ214626.87-435248.8 39
WINGSJ214627.39-433748.9 39
WINGSJ214632.32-434512.7 2
WINGSJ214632.51-440513.2 38
WINGSJ214633.12-435030.9 28
WINGSJ214633.54-435910.2 23
WINGSJ214634.35-434621.5 38
WINGSJ214634.45-435547.2 39
WINGSJ214638.70-435536.1 38
WINGSJ214639.89-435653.5 23
WINGSJ214641.04-440023.8 39
WINGSJ214644.04-435447.9 23
WINGSJ214644.06-440030.2 39
WINGSJ214644.32-435002.3 34
WINGSJ214644.42-435406.7 39
WINGSJ214644.63-435433.2 38
WINGSJ214645.22-435655.8 2
WINGSJ214646.22-434835.4 1
WINGSJ214646.97-435513.2 31
WINGSJ214648.23-435143.3 28
WINGSJ214648.73-435650.1 23
WINGSJ214650.43-434449.3 21
WINGSJ214652.65-435405.3 39
WINGSJ214658.43-435801.0 28
WINGSJ214658.58-435836.3 1
WINGSJ214659.07-435356.2 39
WINGSJ214702.14-434810.5 38
WINGSJ214702.28-435047.5 21
WINGSJ214702.86-435830.8 34
WINGSJ214704.99-435359.9 38
WINGSJ214707.62-434040.5 1
WINGSJ214710.54-435408.2 38
WINGSJ214713.02-435630.6 38
WINGSJ214715.82-435534.1 38
WINGSJ214718.32-435455.2 39
WINGSJ214718.69-435251.1 39
WINGSJ214722.58-435237.4 1
WINGSJ214722.89-435607.0 38
WINGSJ214724.01-440104.3 2
WINGSJ214734.58-440848.5 19
WINGSJ214734.95-435350.7 39
WINGSJ214736.46-435453.0 21
WINGSJ214736.83-435050.8 39
WINGSJ214742.95-435355.2 38
WINGSJ214744.42-435342.3 39
WINGSJ214744.61-440307.0 23
WINGSJ214746.39-440109.6 23
WINGSJ214747.97-435544.6 32
WINGSJ214752.42-433702.0 28
WINGSJ214753.79-435426.9 38
WINGSJ214756.84-434803.8 2
WINGSJ214801.44-440043.9 23
WINGSJ214811.05-435646.5 38
WINGSJ214816.90-440758.4 39
WINGSJ214817.99-440043.1 23
WINGSJ214818.11-440501.1 38
WINGSJ214818.38-435910.7 23
WINGSJ214820.79-440717.0 38
WINGSJ214821.11-434742.9 31
WINGSJ214821.78-440851.7 1
WINGSJ214822.98-435704.2 19
WINGSJ214823.39-435733.9 38
WINGSJ214823.77-440652.0 39
WINGSJ214824.63-433854.1 39
WINGSJ214826.94-440300.6 31
WINGSJ215044.88-153445.1 31
WINGSJ215046.02-155747.1 31
WINGSJ215047.53-152846.5 28
WINGSJ215049.73-152757.7 28
WINGSJ215052.20-154010.3 38
WINGSJ215053.48-154501.1 39
WINGSJ215057.64-153248.3 1
WINGSJ215059.81-152612.3 38
WINGSJ215103.22-152544.9 2
WINGSJ215103.56-153638.9 32
WINGSJ215103.74-153114.1 1
WINGSJ215104.49-152721.6 23
WINGSJ215106.36-154333.0 28
WINGSJ215106.73-153103.4 32
WINGSJ215108.31-153921.3 23
WINGSJ215109.27-155048.1 39
WINGSJ215111.19-153540.3 31
WINGSJ215112.76-153949.0 32
WINGSJ215114.71-154617.6 31
WINGSJ215119.49-154241.4 31
WINGSJ215120.17-153731.6 31
WINGSJ215120.25-154706.0 2
WINGSJ215120.92-154550.0 31
WINGSJ215121.73-153342.5 38
WINGSJ215122.62-155555.9 32
WINGSJ215122.67-152655.5 38
WINGSJ215123.44-155330.1 2
WINGSJ215124.56-154526.4 2
WINGSJ215125.34-153833.2 2
WINGSJ215125.41-154424.5 31
WINGSJ215126.92-154107.3 1
WINGSJ215127.01-154435.2 32
WINGSJ215127.36-155334.9 32
WINGSJ215128.54-154324.5 23
WINGSJ215131.80-153852.3 31
WINGSJ215131.92-154613.3 2
WINGSJ215133.74-153241.5 31
WINGSJ215135.94-154504.3 31
WINGSJ215137.23-155245.6 38
WINGSJ215137.34-154725.2 23
WINGSJ215138.05-153428.4 2
WINGSJ215139.52-153741.3 32
WINGSJ215143.81-154336.1 28
WINGSJ215144.25-154613.8 28
WINGSJ215145.05-154125.6 34
WINGSJ215145.13-154619.7 38
WINGSJ215145.95-153345.5 34
WINGSJ215146.13-153529.3 2
WINGSJ215146.56-153411.9 38
WINGSJ215146.88-154722.1 39
WINGSJ215147.67-153730.1 38
WINGSJ215148.25-154446.6 31
WINGSJ215148.99-153415.0 23
WINGSJ215149.04-154309.9 39
WINGSJ215149.21-154011.7 23
WINGSJ215149.34-154328.7 23
WINGSJ215149.55-153656.7 28
WINGSJ215149.97-153637.6 38
WINGSJ215150.85-154353.7 32
WINGSJ215154.27-153727.9 39
WINGSJ215154.48-153836.7 23
WINGSJ215155.03-154111.9 23
WINGSJ215155.19-153034.2 2
WINGSJ215155.47-153517.3 39
WINGSJ215155.49-154236.7 38
WINGSJ215155.62-154221.2 39
WINGSJ215155.68-154011.5 23
WINGSJ215156.01-153427.1 38
WINGSJ215156.23-153316.6 32
WINGSJ215157.04-153813.3 38
WINGSJ215157.14-154328.9 27
WINGSJ215157.23-154119.5 31
WINGSJ215157.63-154226.9 38
WINGSJ215157.70-153636.6 38
WINGSJ215158.47-154537.0 39
WINGSJ215159.08-154317.7 39
WINGSJ215159.31-154510.3 39
WINGSJ215200.20-154343.1 23
WINGSJ215200.23-153629.7 1
WINGSJ215202.89-154444.8 23
WINGSJ215203.38-154211.6 38
WINGSJ215203.96-154205.4 38
WINGSJ215203.97-153557.7 21
WINGSJ215204.18-155001.3 31
WINGSJ215205.53-154347.3 23
WINGSJ215205.85-152722.4 34
WINGSJ215208.93-154740.5 28
WINGSJ215209.07-153720.6 31
WINGSJ215210.26-154342.8 23
WINGSJ215210.29-153944.4 23
WINGSJ215210.33-153455.5 39
WINGSJ215211.34-153205.2 2
WINGSJ215213.46-154127.0 38
WINGSJ215214.62-153625.5 23
WINGSJ215215.20-153450.4 39
WINGSJ215219.42-153822.8 38
WINGSJ215219.56-153452.5 39
WINGSJ215220.62-154322.6 19
WINGSJ215221.54-153458.9 1
WINGSJ215224.19-153502.2 31
WINGSJ215224.79-155221.0 39
WINGSJ215225.67-153312.6 19
WINGSJ215228.77-154000.5 2
WINGSJ215229.71-153828.8 38
WINGSJ215230.20-154549.6 39
WINGSJ215231.11-154634.6 39
WINGSJ215231.96-155311.1 38
WINGSJ215232.27-154101.4 39
WINGSJ215234.63-153627.7 28
WINGSJ215234.81-152957.9 31
WINGSJ215236.01-153917.3 28
WINGSJ215239.01-153617.4 39
WINGSJ215245.28-153257.5 39
WINGSJ215245.43-152707.4 39
WINGSJ215245.97-154433.8 21
WINGSJ215247.57-152616.4 32
WINGSJ215248.98-153519.1 21
WINGSJ215252.33-155122.8 23
WINGSJ215259.07-153249.5 23
WINGSJ215608.64-074008.2 38
WINGSJ215616.69-080341.3 21
WINGSJ215619.11-073723.6 23
WINGSJ215621.24-074459.6 28
WINGSJ215621.32-080457.1 23
WINGSJ215625.81-080318.7 34
WINGSJ215627.14-075857.6 23
WINGSJ215629.08-080353.7 31
WINGSJ215629.81-074054.4 19
WINGSJ215633.52-074403.3 23
WINGSJ215634.44-075217.2 38
WINGSJ215634.45-074756.8 38
WINGSJ215635.58-075616.8 38
WINGSJ215642.50-073943.2 31
WINGSJ215643.39-080107.6 23
WINGSJ215645.33-074104.9 1
WINGSJ215647.84-074503.6 1
WINGSJ215649.50-074532.6 31
WINGSJ215649.88-073503.5 28
WINGSJ215650.01-074842.2 23
WINGSJ215651.88-075524.1 38
WINGSJ215653.05-074217.0 34
WINGSJ215656.52-074344.9 23
WINGSJ215657.81-074251.8 31
WINGSJ215657.90-075148.5 38
WINGSJ215659.50-074659.7 38
WINGSJ215701.23-075414.7 39
WINGSJ215701.34-074652.8 38
WINGSJ215701.41-075247.5 38
WINGSJ215701.72-075022.0 39
WINGSJ215704.40-074952.7 23
WINGSJ215704.49-074944.3 23
WINGSJ215706.27-080007.7 23
WINGSJ215709.06-074905.0 28
WINGSJ215713.65-074245.7 23
WINGSJ215715.45-074957.6 21
WINGSJ215715.66-074939.7 19
WINGSJ215716.82-075450.1 39
WINGSJ215716.88-074811.8 1
WINGSJ215717.06-075512.5 38
WINGSJ215717.30-074849.0 38
WINGSJ215718.46-074352.6 31
WINGSJ215719.19-080045.5 39
WINGSJ215719.21-074643.4 2
WINGSJ215719.51-080304.1 31
WINGSJ215721.40-074846.3 39
WINGSJ215721.88-074715.1 23
WINGSJ215721.97-075124.5 39
WINGSJ215722.08-073910.5 1
WINGSJ215723.00-080142.9 31
WINGSJ215723.22-075548.6 23
WINGSJ215723.35-074028.2 23
WINGSJ215723.41-075813.5 39
WINGSJ215724.28-074756.0 38
WINGSJ215724.34-075230.2 19
WINGSJ215725.68-074736.2 38
WINGSJ215726.32-075137.3 23
WINGSJ215727.31-073357.2 39
WINGSJ215727.63-074812.4 39
WINGSJ215731.28-075619.5 23
WINGSJ215731.56-075207.0 2
WINGSJ215733.31-073526.2 39
WINGSJ215733.31-074420.1 39
WINGSJ215739.67-074733.9 38
WINGSJ215741.16-075029.9 28
WINGSJ215742.37-075419.3 38
WINGSJ215743.46-075135.7 2
WINGSJ215747.05-075326.2 1
WINGSJ215748.53-074638.5 19
WINGSJ215748.62-073741.6 32
WINGSJ215749.38-074204.8 21
WINGSJ215750.53-075241.6 31
WINGSJ215750.64-075213.2 31
WINGSJ215751.57-073442.9 28
WINGSJ215753.93-074342.0 38
WINGSJ215756.93-075757.6 2
WINGSJ215757.58-075007.3 23
WINGSJ215800.56-075323.3 39
WINGSJ215802.90-074403.7 28
WINGSJ215803.85-075643.9 32
WINGSJ215805.80-074631.4 21
WINGSJ215806.08-073409.6 23
WINGSJ215806.49-075423.0 39
WINGSJ215807.50-075545.0 39
WINGSJ215809.85-075958.2 23
WINGSJ215810.05-074800.6 38
WINGSJ215810.80-074808.0 38
WINGSJ215812.31-073614.8 28
WINGSJ215817.42-075329.7 32
WINGSJ215818.55-074524.5 28
WINGSJ220420.54-055153.9 38
WINGSJ220438.77-055149.6 32
WINGSJ220444.27-053725.1 21
WINGSJ220444.99-054510.9 39
WINGSJ220445.18-054353.2 38
WINGSJ220445.35-053253.9 39
WINGSJ220446.06-053442.0 23
WINGSJ220450.77-055000.3 1
WINGSJ220452.68-054809.1 38
WINGSJ220455.80-055224.5 32
WINGSJ220504.79-053941.9 39
WINGSJ220505.86-054131.8 31
WINGSJ220508.02-054228.6 23
WINGSJ220508.67-052854.3 28
WINGSJ220514.15-052440.6 31
WINGSJ220516.59-054221.7 31
WINGSJ220517.14-053256.4 38
WINGSJ220517.24-053208.0 38
WINGSJ220519.52-054459.3 38
WINGSJ220519.95-054450.1 32
WINGSJ220520.49-053438.7 39
WINGSJ220521.94-053136.6 23
WINGSJ220522.72-053225.6 39
WINGSJ220522.89-053237.9 21
WINGSJ220525.27-053542.1 2
WINGSJ220526.20-053317.1 23
WINGSJ220528.69-052847.9 21
WINGSJ220529.92-053031.7 21
WINGSJ220530.71-053318.3 32
WINGSJ220532.22-053259.0 39
WINGSJ220533.81-054339.4 39
WINGSJ220534.28-053811.0 21
WINGSJ220534.86-053707.6 21
WINGSJ220535.97-053611.1 28
WINGSJ220537.48-053904.1 38
WINGSJ220537.70-053612.7 23
WINGSJ220537.87-053720.8 38
WINGSJ220538.43-053715.3 2
WINGSJ220538.62-053532.0 39
WINGSJ220538.82-052355.5 39
WINGSJ220540.31-053838.4 28
WINGSJ220540.80-053126.6 23
WINGSJ220541.66-054714.8 38
WINGSJ220542.27-053555.0 38
WINGSJ220542.85-053725.8 34
WINGSJ220544.68-053041.5 2
WINGSJ220545.85-054502.4 2
WINGSJ220549.27-053504.2 39
WINGSJ220549.80-053237.5 38
WINGSJ220551.61-053018.3 38
WINGSJ220553.92-053732.5 38
WINGSJ220556.65-055201.0 31
WINGSJ220556.92-053325.3 39
WINGSJ220558.73-053352.6 23
WINGSJ220559.03-055031.8 23
WINGSJ220600.25-053240.1 28
WINGSJ220600.32-053914.1 31
WINGSJ220600.56-053945.7 38
WINGSJ220601.94-054723.3 31
WINGSJ220604.89-053146.5 21
WINGSJ220610.77-053841.5 39
WINGSJ220615.98-053502.2 2
WINGSJ220616.89-052441.6 39
WINGSJ220616.93-054143.7 23
WINGSJ220617.96-052335.0 32
WINGSJ220618.77-054223.9 38
WINGSJ220620.15-052800.8 39
WINGSJ220621.68-054033.1 19
WINGSJ220626.57-052831.6 2
WINGSJ220627.91-053754.9 2
WINGSJ220628.72-053459.0 19
WINGSJ223435.49+012800.3 38
WINGSJ223435.80+013308.4 23
WINGSJ223443.65+012132.6 39
WINGSJ223447.80+012358.6 39
WINGSJ223457.68+013616.9 28
WINGSJ223458.03+012100.7 39
WINGSJ223502.01+012953.2 23
WINGSJ223502.88+014018.6 38
WINGSJ223508.30+011340.9 23
WINGSJ223510.47+011653.4 38
WINGSJ223514.04+013623.1 39
WINGSJ223518.37+012551.5 38
WINGSJ223519.00+013041.9 39
WINGSJ223529.72+012144.0 1
WINGSJ223535.67+012956.6 39
WINGSJ223537.18+013341.8 39
WINGSJ223538.65+012711.0 39
WINGSJ223538.70+013026.9 39
WINGSJ223540.81+012905.8 39
WINGSJ223541.68+011951.5 39
WINGSJ223545.68+012226.5 38
WINGSJ223548.95+012651.8 39
WINGSJ223553.54+013151.8 38
WINGSJ223555.29+011856.5 27
WINGSJ223556.95+014102.7 39
WINGSJ223600.51+012744.1 38
WINGSJ223603.12+011745.3 23
WINGSJ223605.90+011224.7 1
WINGSJ223607.61+012319.8 23
WINGSJ223612.04+013042.5 38
WINGSJ223615.03+012839.5 23
WINGSJ223622.77+013555.3 38
WINGSJ223624.32+012159.3 23
WINGSJ230945.81+072431.2 32
WINGSJ230947.09+072058.5 31
WINGSJ230952.48+073056.6 39
WINGSJ230959.05+072032.4 39
WINGSJ231000.04+073542.8 31
WINGSJ231007.16+073840.8 39
WINGSJ231011.93+073254.6 39
WINGSJ231014.43+072708.8 39
WINGSJ231019.17+073024.5 32
WINGSJ231020.80+073236.0 39
WINGSJ231022.37+073450.5 39
WINGSJ231025.93+072415.0 23
WINGSJ231029.27+073113.4 31
WINGSJ231031.82+073422.9 38
WINGSJ231033.42+073219.1 39
WINGSJ231035.13+073135.9 39
WINGSJ231036.32+073422.0 38
WINGSJ231037.33+073549.8 38
WINGSJ231040.59+072316.1 23
WINGSJ231044.00+073314.2 23
WINGSJ231049.94+072722.4 38
WINGSJ231058.94+073938.6 39
WINGSJ231107.86+072423.4 39
WINGSJ233531.63+211117.2 23
WINGSJ233533.52+210252.2 31
WINGSJ233536.42+210829.7 39
WINGSJ233546.18+205307.4 38
WINGSJ233549.32+210334.5 21
WINGSJ233603.21+210303.7 38
WINGSJ233610.93+205942.5 23
WINGSJ233611.23+212052.5 27
WINGSJ233612.37+210218.0 39
WINGSJ233619.06+211047.8 39
WINGSJ233622.87+205842.3 28
WINGSJ233628.90+211012.9 34
WINGSJ233629.66+211748.7 39
WINGSJ233629.94+211155.7 21
WINGSJ233630.49+210847.3 39
WINGSJ233634.12+210007.3 31
WINGSJ233635.71+210916.9 27
WINGSJ233639.29+205653.8 39
WINGSJ233644.73+210626.0 32
WINGSJ233652.48+211757.2 23
WINGSJ233653.85+211212.9 39
WINGSJ233656.21+210851.9 23
WINGSJ233706.93+211617.9 39
WINGSJ233712.73+210406.6 2
WINGSJ233714.31+205256.9 23
WINGSJ233739.41+211443.9 23


==> WINGSclassesF.txt <==
id F
WINGSJ005455.77-012709.8 65
WINGSJ005501.02-011103.0 14
WINGSJ005504.20-012609.3 23
WINGSJ005508.07-011245.9 14
WINGSJ005509.23-012329.2 1
WINGSJ005510.32-012225.0 6
WINGSJ005511.23-012658.4 1
WINGSJ005515.61-011449.2 19
WINGSJ005516.51-012205.9 27
WINGSJ005519.56-012207.5 19
WINGSJ005519.64-012717.0 64
WINGSJ005519.77-012549.0 19
WINGSJ005523.92-013236.8 19
WINGSJ005525.32-013126.4 6
WINGSJ005528.23-012005.6 52
WINGSJ005530.34-012205.2 14
WINGSJ005533.28-011428.6 7
WINGSJ005535.85-013236.4 19
WINGSJ005536.77-013254.5 1
WINGSJ005542.21-011039.5 64
WINGSJ005542.49-013239.3 61
WINGSJ005542.67-010306.7 61
WINGSJ005544.38-005926.6 65
WINGSJ005547.92-011835.3 61
WINGSJ005548.02-013105.4 65
WINGSJ005548.43-011006.8 19
WINGSJ005548.87-012018.4 6
WINGSJ005551.20-010425.0 1
WINGSJ005551.79-012219.2 19
WINGSJ005552.84-005935.8 19
WINGSJ005558.51-012359.0 65
WINGSJ005601.87-012034.1 61
WINGSJ005607.07-011652.6 6
WINGSJ005607.80-010101.2 65
WINGSJ005608.10-010454.3 14
WINGSJ005609.56-012641.4 61
WINGSJ005609.95-012905.6 19
WINGSJ005610.13-010507.7 6
WINGSJ005610.66-011822.6 61
WINGSJ005611.73-010117.9 64
WINGSJ005612.25-010005.3 19
WINGSJ005612.53-012615.4 1
WINGSJ005613.39-012515.8 6
WINGSJ005618.29-010302.4 19
WINGSJ005619.64-013139.8 61
WINGSJ005620.82-012245.8 6
WINGSJ005624.06-012948.4 19
WINGSJ005624.71-012048.3 65
WINGSJ005630.74-010747.9 65
WINGSJ005631.66-010044.7 23
WINGSJ005633.40-012357.2 23
WINGSJ005633.62-010746.4 61
WINGSJ005642.17-010054.0 61
WINGSJ005652.69-010205.6 61
WINGSJ005653.76-012726.8 23
WINGSJ005654.69-011238.5 19
WINGSJ005656.77-010928.9 61
WINGSJ005658.11-011757.5 1
WINGSJ005705.20-010453.3 59
WINGSJ005705.44-011918.5 19
WINGSJ010719.84-153710.8 64
WINGSJ010723.34-153916.0 19
WINGSJ010723.80-152837.9 19
WINGSJ010725.76-153956.7 61
WINGSJ010726.02-152656.7 59
WINGSJ010729.19-152215.0 23
WINGSJ010733.88-154004.9 64
WINGSJ010735.13-153103.2 27
WINGSJ010738.66-153619.0 27
WINGSJ010739.83-153140.0 65
WINGSJ010742.79-152245.9 19
WINGSJ010746.39-153434.6 6
WINGSJ010749.23-154125.2 30
WINGSJ010750.29-153615.3 61
WINGSJ010750.60-152132.0 6
WINGSJ010751.74-154050.5 61
WINGSJ010751.94-152608.2 61
WINGSJ010752.32-153657.8 1
WINGSJ010755.65-153532.8 61
WINGSJ010758.10-153143.8 10
WINGSJ010800.62-153834.7 19
WINGSJ010805.24-153708.6 30
WINGSJ010806.10-153728.6 59
WINGSJ010807.50-151125.8 61
WINGSJ010808.03-151055.0 27
WINGSJ010808.89-152945.6 19
WINGSJ010809.15-150925.9 19
WINGSJ010812.92-150843.5 1
WINGSJ010813.42-153136.3 19
WINGSJ010815.05-153905.6 6
WINGSJ010815.39-151843.3 7
WINGSJ010815.85-151313.3 65
WINGSJ010815.90-152134.1 61
WINGSJ010816.95-152336.1 1
WINGSJ010820.14-153715.9 19
WINGSJ010826.67-151342.2 7
WINGSJ010827.19-152557.8 1
WINGSJ010827.40-151316.7 52
WINGSJ010827.72-153839.3 65
WINGSJ010828.01-152737.6 19
WINGSJ010828.60-151918.2 23
WINGSJ010828.87-151510.2 7
WINGSJ010829.59-153423.3 6
WINGSJ010830.09-153713.1 59
WINGSJ010830.50-154043.4 30
WINGSJ010830.85-153327.4 7
WINGSJ010832.68-153507.4 10
WINGSJ010837.77-151946.1 10
WINGSJ010838.87-152807.7 27
WINGSJ010839.44-153624.3 30
WINGSJ010841.22-150731.5 65
WINGSJ010841.75-154058.3 61
WINGSJ010843.27-152945.1 6
WINGSJ010844.90-151259.9 6
WINGSJ010845.20-152638.2 59
WINGSJ010846.04-153551.9 59
WINGSJ010847.53-153446.1 30
WINGSJ010848.18-152326.1 61
WINGSJ010848.94-152736.3 1
WINGSJ010849.26-153439.1 52
WINGSJ010849.79-153152.1 19
WINGSJ010850.26-153901.6 30
WINGSJ010851.51-151607.0 6
WINGSJ010852.10-152621.1 6
WINGSJ010856.37-153626.9 30
WINGSJ010856.86-153432.4 64
WINGSJ010857.91-152610.5 59
WINGSJ010859.81-153137.6 6
WINGSJ010900.61-154017.7 64
WINGSJ010901.13-152911.0 30
WINGSJ010902.37-153329.9 65
WINGSJ010903.35-153418.9 30
WINGSJ010905.21-154014.5 30
WINGSJ010906.27-152214.5 65
WINGSJ010907.37-153123.9 30
WINGSJ010909.15-150951.8 64
WINGSJ010910.30-153133.4 61
WINGSJ010911.98-153953.1 6
WINGSJ010912.68-151914.3 6
WINGSJ010913.10-151321.3 6
WINGSJ010914.67-152442.0 6
WINGSJ010914.84-153823.2 65
WINGSJ010915.14-152650.9 65
WINGSJ010916.31-153437.3 27
WINGSJ010916.85-151949.8 30
WINGSJ010917.18-152113.2 61
WINGSJ010917.46-153147.8 59
WINGSJ010917.97-151021.5 52
WINGSJ010919.47-151643.3 65
WINGSJ010920.24-154000.8 6
WINGSJ010920.55-151139.0 1
WINGSJ010924.45-153925.3 30
WINGSJ010924.95-153308.4 61
WINGSJ010925.72-152026.5 30
WINGSJ010925.77-151702.6 27
WINGSJ010926.73-150800.8 7
WINGSJ010928.02-152054.4 61
WINGSJ010929.70-152515.0 61
WINGSJ010932.35-152206.2 27
WINGSJ010933.21-154018.8 19
WINGSJ010933.53-152404.6 30
WINGSJ010934.51-153006.0 59
WINGSJ010935.09-151240.1 64
WINGSJ010935.53-151341.6 6
WINGSJ010935.80-151342.7 59
WINGSJ024411.16+364536.4 61
WINGSJ024412.28+364423.3 27
WINGSJ024420.70+365356.1 64
WINGSJ024514.45+364444.3 7
WINGSJ024518.01+364551.9 6
WINGSJ024520.13+365859.8 64
WINGSJ024522.89+363745.8 64
WINGSJ024529.00+364914.2 1
WINGSJ024541.91+370605.0 59
WINGSJ024601.42+371042.6 64
WINGSJ032828.34-524026.1 6
WINGSJ032834.97-522247.7 4
WINGSJ032836.52-522001.5 65
WINGSJ032845.62-522213.2 6
WINGSJ032857.07-521959.8 19
WINGSJ032857.85-522300.1 1
WINGSJ032859.13-523501.0 19
WINGSJ032902.66-522636.1 6
WINGSJ032903.02-524607.8 6
WINGSJ032903.55-522743.7 4
WINGSJ032920.33-524559.2 6
WINGSJ032920.63-524454.0 61
WINGSJ032923.08-522232.7 61
WINGSJ032923.80-523829.5 64
WINGSJ032926.45-521950.6 23
WINGSJ032930.63-522532.4 1
WINGSJ032934.02-522252.0 30
WINGSJ032934.02-524701.1 14
WINGSJ032934.97-524741.3 7
WINGSJ032937.09-522049.8 30
WINGSJ032939.33-521802.0 30
WINGSJ032939.43-522618.6 19
WINGSJ032946.11-523649.0 4
WINGSJ032949.46-524107.2 52
WINGSJ032954.01-522055.2 6
WINGSJ033002.16-522715.0 4
WINGSJ033003.14-523151.1 4
WINGSJ033015.33-524229.9 61
WINGSJ033017.06-522108.3 61
WINGSJ033017.70-522012.8 6
WINGSJ033026.62-521629.0 30
WINGSJ033030.47-521813.4 6
WINGSJ033031.07-522947.8 19
WINGSJ033031.70-524231.8 19
WINGSJ033035.31-522530.1 65
WINGSJ033035.54-524658.7 65
WINGSJ033036.09-522922.7 6
WINGSJ033038.66-521636.7 6
WINGSJ033042.70-521606.3 19
WINGSJ033044.11-522646.2 19
WINGSJ033054.08-524148.3 6
WINGSJ033055.74-521749.8 10
WINGSJ033055.95-524127.5 7
WINGSJ033057.43-521617.8 61
WINGSJ033111.34-521834.5 64
WINGSJ033112.55-522552.5 6
WINGSJ033113.68-522753.1 61
WINGSJ033115.17-523431.6 59
WINGSJ033116.77-522444.1 6
WINGSJ033118.26-523817.8 10
WINGSJ033124.89-524117.1 30
WINGSJ033132.48-524004.8 6
WINGSJ033138.50-523142.5 19
WINGSJ033138.60-523027.0 61
WINGSJ033139.80-522441.7 6
WINGSJ033141.28-522434.3 19
WINGSJ033147.45-522257.6 1
WINGSJ033150.50-521640.6 4
WINGSJ033153.57-522615.7 19
WINGSJ033155.13-522212.5 19
WINGSJ033155.34-522950.3 6
WINGSJ033156.22-522949.6 1
WINGSJ033156.24-523930.0 19
WINGSJ033158.37-523839.8 10
WINGSJ034112.82-534457.9 1
WINGSJ034114.01-535258.3 6
WINGSJ034120.89-532727.5 19
WINGSJ034121.97-534702.0 10
WINGSJ034125.29-532527.6 1
WINGSJ034129.10-534334.1 19
WINGSJ034129.67-533612.1 19
WINGSJ034132.14-533328.1 61
WINGSJ034138.19-534236.7 61
WINGSJ034139.56-535035.4 61
WINGSJ034150.43-535041.6 14
WINGSJ034150.91-534810.8 65
WINGSJ034154.37-533358.3 19
WINGSJ034159.83-534629.0 27
WINGSJ034159.98-535447.5 65
WINGSJ034200.90-534440.4 1
WINGSJ034203.59-535436.1 19
WINGSJ034204.94-533218.7 6
WINGSJ034209.24-534511.5 19
WINGSJ034213.14-534348.6 1
WINGSJ034215.58-534723.4 1
WINGSJ034218.14-533853.1 61
WINGSJ034219.90-534850.4 6
WINGSJ034222.50-533026.8 6
WINGSJ034227.74-533448.5 19
WINGSJ034243.48-532314.0 1
WINGSJ034244.88-535044.1 19
WINGSJ034251.94-534350.5 19
WINGSJ034252.11-535333.3 6
WINGSJ034252.92-532610.3 6
WINGSJ034310.15-533519.8 19
WINGSJ034312.14-535115.9 65
WINGSJ034314.21-532420.3 23
WINGSJ034314.58-534704.1 19
WINGSJ034316.79-534921.0 52
WINGSJ034320.99-535110.2 6
WINGSJ034321.37-532842.0 61
WINGSJ034323.15-535250.4 64
WINGSJ034326.95-532459.0 6
WINGSJ034330.52-534854.9 19
WINGSJ034332.47-534340.4 7
WINGSJ034333.58-535440.0 6
WINGSJ034338.41-532841.4 65
WINGSJ034339.26-534851.4 61
WINGSJ034342.28-534209.3 19
WINGSJ034345.06-532311.3 27
WINGSJ034358.70-534052.1 1
WINGSJ034359.20-533950.6 61
WINGSJ034404.93-534549.5 1
WINGSJ034405.63-535147.6 14
WINGSJ034405.78-535351.7 64
WINGSJ034409.08-532637.3 19
WINGSJ034410.26-535106.6 64
WINGSJ034413.52-532534.4 61
WINGSJ034419.12-534609.4 6
WINGSJ034422.67-534415.8 61
WINGSJ034428.24-533503.4 19
WINGSJ034439.13-534323.9 1
WINGSJ034439.89-533416.1 64
WINGSJ034445.95-535257.9 52
WINGSJ034458.77-535426.9 65
WINGSJ042912.95-611508.4 61
WINGSJ042921.49-611345.1 19
WINGSJ042923.35-613723.3 4
WINGSJ042928.74-611114.5 64
WINGSJ042931.90-613820.0 19
WINGSJ042932.24-614052.4 1
WINGSJ042946.91-613025.6 1
WINGSJ043005.42-613820.0 1
WINGSJ043026.05-613524.8 61
WINGSJ043038.40-613916.2 19
WINGSJ043044.77-614229.5 65
WINGSJ043101.79-612826.2 6
WINGSJ043103.86-614243.1 6
WINGSJ043140.88-611212.8 1
WINGSJ043157.22-612031.8 61
WINGSJ043203.54-613941.3 19
WINGSJ043222.55-611449.5 6
WINGSJ043233.29-612713.6 19
WINGSJ043245.22-613721.1 19
WINGSJ043258.26-613545.2 19
WINGSJ043742.43-215759.0 65
WINGSJ043749.44-221140.5 61
WINGSJ043819.27-221728.4 61
WINGSJ043823.04-221439.0 65
WINGSJ043825.74-220350.9 19
WINGSJ043832.41-220654.2 65
WINGSJ043837.51-220044.8 14
WINGSJ043839.18-221511.1 30
WINGSJ043843.31-221005.7 61
WINGSJ043844.35-220845.2 64
WINGSJ043849.28-220343.6 65
WINGSJ043849.53-215802.0 19
WINGSJ043850.55-221842.1 6
WINGSJ043856.40-215229.1 19
WINGSJ043857.09-222051.1 6
WINGSJ043858.10-220228.5 19
WINGSJ043859.41-215214.4 7
WINGSJ043903.64-215400.4 19
WINGSJ043911.46-215441.3 61
WINGSJ043912.84-215405.2 61
WINGSJ043913.41-220111.6 64
WINGSJ043915.51-220208.4 6
WINGSJ043922.65-220717.3 61
WINGSJ043925.91-214945.1 10
WINGSJ043925.95-215421.7 65
WINGSJ043926.26-220751.2 64
WINGSJ043927.80-220139.9 6
WINGSJ043930.12-221235.7 6
WINGSJ043936.86-221402.5 23
WINGSJ043940.07-215454.0 59
WINGSJ043941.08-215525.9 10
WINGSJ043952.28-221138.7 61
WINGSJ043954.40-215639.8 23
WINGSJ043957.62-220414.1 64
WINGSJ043958.16-220634.3 19
WINGSJ043958.68-215550.5 6
WINGSJ043958.75-221055.2 65
WINGSJ055909.07-401453.2 6
WINGSJ055911.94-401144.9 10
WINGSJ055913.28-401746.9 19
WINGSJ055926.53-401352.7 14
WINGSJ055929.54-394739.0 6
WINGSJ055932.38-395209.8 30
WINGSJ055936.57-401441.9 6
WINGSJ055942.67-395945.4 19
WINGSJ055942.94-394547.1 6
WINGSJ055956.56-394852.9 19
WINGSJ055959.38-401749.2 52
WINGSJ060000.36-400336.6 6
WINGSJ060006.91-401413.9 61
WINGSJ060011.85-400937.1 6
WINGSJ060033.15-401146.2 52
WINGSJ060038.12-400215.7 6
WINGSJ060040.97-394627.5 61
WINGSJ060043.05-400622.7 64
WINGSJ060043.11-400005.7 64
WINGSJ060044.04-394916.5 52
WINGSJ060053.20-395750.6 19
WINGSJ060057.52-400029.0 6
WINGSJ060059.68-395759.9 10
WINGSJ060117.31-394922.7 19
WINGSJ060131.75-394958.9 6
WINGSJ060138.68-395506.7 1
WINGSJ060150.82-395323.0 19
WINGSJ060156.34-394808.0 65
WINGSJ060200.76-395637.8 19
WINGSJ062541.60-541838.3 1
WINGSJ062551.40-542517.9 19
WINGSJ062552.09-543758.6 64
WINGSJ062553.46-542651.8 52
WINGSJ062555.89-541406.5 19
WINGSJ062557.04-542750.3 61
WINGSJ062559.38-541333.7 1
WINGSJ062603.52-543825.1 65
WINGSJ062604.69-541744.8 61
WINGSJ062605.06-541704.3 19
WINGSJ062611.23-542836.1 61
WINGSJ062620.73-543348.9 19
WINGSJ062640.39-542329.9 19
WINGSJ062652.68-541401.9 6
WINGSJ062703.92-542709.1 65
WINGSJ062704.74-542547.2 7
WINGSJ062706.87-543546.9 65
WINGSJ062719.93-544110.6 61
WINGSJ062721.03-543734.8 1
WINGSJ062725.50-542217.6 64
WINGSJ062725.64-541740.8 61
WINGSJ062726.25-541117.9 19
WINGSJ062732.63-543140.2 61
WINGSJ062745.50-542949.1 4
WINGSJ062746.10-541657.4 19
WINGSJ062809.03-544202.5 7
WINGSJ062824.00-543143.7 61
WINGSJ062826.43-543042.6 61
WINGSJ062826.61-541901.0 64
WINGSJ062831.38-543303.1 65
WINGSJ062832.96-541917.1 14
WINGSJ062844.81-541612.3 4
WINGSJ062849.56-541259.8 64
WINGSJ062850.98-544128.8 7
WINGSJ062853.32-541620.6 7
WINGSJ062856.19-542847.3 19
WINGSJ062856.99-543727.6 65
WINGSJ062902.96-541534.2 61
WINGSJ062904.97-543753.3 65
WINGSJ062908.44-543205.3 61
WINGSJ090723.37-095219.0 1
WINGSJ090732.00-095353.9 6
WINGSJ090732.97-095435.2 6
WINGSJ090738.38-094914.9 65
WINGSJ090739.80-094611.9 65
WINGSJ090741.39-094545.1 27
WINGSJ090746.81-094805.0 6
WINGSJ090801.33-094231.1 23
WINGSJ090814.91-095023.5 6
WINGSJ090819.18-093951.8 61
WINGSJ090835.23-093631.9 6
WINGSJ090835.44-095105.0 6
WINGSJ090847.48-093439.5 23
WINGSJ090902.86-093812.1 4
WINGSJ090911.61-093611.0 19
WINGSJ090913.81-094304.3 65
WINGSJ101231.88-011133.2 19
WINGSJ101239.89-010622.4 7
WINGSJ101241.29-010454.7 19
WINGSJ101248.30-011153.3 64
WINGSJ101251.75-010825.8 61
WINGSJ101253.69-005857.7 4
WINGSJ101300.29-005057.9 65
WINGSJ101306.33-010216.6 6
WINGSJ101310.06-010537.0 64
WINGSJ101312.26-010012.3 1
WINGSJ101313.51-005348.4 19
WINGSJ101316.58-005933.7 30
WINGSJ101317.38-004834.7 6
WINGSJ101320.95-004843.4 10
WINGSJ101321.34-005903.5 30
WINGSJ101323.86-005819.9 64
WINGSJ101336.39-004144.6 30
WINGSJ101342.65-005746.3 4
WINGSJ101343.31-004830.2 19
WINGSJ101344.94-005304.2 30
WINGSJ101346.64-005616.5 7
WINGSJ101347.33-011154.8 1
WINGSJ101348.78-004735.6 19
WINGSJ101349.65-004349.3 65
WINGSJ101357.38-010237.3 6
WINGSJ101400.65-004228.9 19
WINGSJ101403.70-010526.7 64
WINGSJ101405.26-010534.4 27
WINGSJ101408.67-010608.3 19
WINGSJ101415.84-010413.9 6
WINGSJ101420.02-004636.1 6
WINGSJ101421.90-005409.1 19
WINGSJ101426.03-003911.4 19
WINGSJ101426.82-004627.2 4
WINGSJ101429.56-010014.4 7
WINGSJ101430.36-010626.8 6
WINGSJ101431.87-010050.7 4
WINGSJ101433.78-005735.8 19
WINGSJ101434.34-004721.6 6
WINGSJ101434.38-003957.3 64
WINGSJ101630.61-105212.6 1
WINGSJ101631.89-103742.4 65
WINGSJ101632.68-104629.3 1
WINGSJ101641.70-105117.6 6
WINGSJ101643.73-105725.7 61
WINGSJ101653.55-105441.7 23
WINGSJ101653.87-105012.5 61
WINGSJ101654.67-103513.9 6
WINGSJ101700.49-104715.9 6
WINGSJ101705.23-103558.0 19
WINGSJ101711.13-105708.9 64
WINGSJ101712.58-102704.2 6
WINGSJ101715.03-103107.1 6
WINGSJ101715.15-102916.2 19
WINGSJ101721.40-103853.5 65
WINGSJ101722.18-103906.9 7
WINGSJ101723.40-105620.7 61
WINGSJ101731.25-102428.0 59
WINGSJ101734.88-105609.5 27
WINGSJ101735.15-102358.6 19
WINGSJ101736.89-104559.8 6
WINGSJ101747.15-104418.9 14
WINGSJ101751.63-104445.1 65
WINGSJ101754.19-102554.1 4
WINGSJ101802.67-104131.4 6
WINGSJ101811.30-103042.8 7
WINGSJ101815.56-104501.2 61
WINGSJ101817.74-103322.8 19
WINGSJ101818.04-104645.6 61
WINGSJ101819.15-105401.6 19
WINGSJ101821.04-105145.4 1
WINGSJ101821.67-105536.0 64
WINGSJ101826.86-104947.4 19
WINGSJ101828.23-105331.5 1
WINGSJ101828.54-104003.8 64
WINGSJ101828.82-103000.4 19
WINGSJ101831.82-104449.8 1
WINGSJ101834.04-102453.2 7
WINGSJ101836.98-104037.7 61
WINGSJ101839.67-103920.5 65
WINGSJ101839.71-103638.8 6
WINGSJ101840.77-105144.3 6
WINGSJ103833.76-085623.3 1
WINGSJ103834.09-085719.2 6
WINGSJ103835.89-085031.5 61
WINGSJ103843.03-085602.8 64
WINGSJ103848.30-084259.9 61
WINGSJ103857.45-085004.6 10
WINGSJ103915.58-083903.6 61
WINGSJ103920.18-083428.7 6
WINGSJ103920.96-084402.3 14
WINGSJ103922.27-084945.3 10
WINGSJ103924.32-083214.7 10
WINGSJ103925.05-084201.6 61
WINGSJ103928.74-085701.4 6
WINGSJ103929.97-084410.5 19
WINGSJ103930.48-083142.1 6
WINGSJ103931.30-082754.2 65
WINGSJ103932.47-084330.5 19
WINGSJ103939.15-084944.9 6
WINGSJ103939.48-085344.7 61
WINGSJ103942.08-084033.9 61
WINGSJ103946.98-084157.6 6
WINGSJ103948.65-085637.3 19
WINGSJ103949.26-085233.3 64
WINGSJ103950.53-083201.9 10
WINGSJ103956.34-085251.0 23
WINGSJ104000.90-083444.8 19
WINGSJ104002.39-083826.6 1
WINGSJ104005.01-082536.0 64
WINGSJ104007.72-084344.8 30
WINGSJ104009.20-082831.2 64
WINGSJ104011.43-083215.5 10
WINGSJ104014.00-084549.2 64
WINGSJ104017.01-083413.5 7
WINGSJ104017.22-083308.4 19
WINGSJ104025.77-083235.3 65
WINGSJ104027.03-083416.2 19
WINGSJ104027.44-085657.7 19
WINGSJ104030.50-085422.3 1
WINGSJ104031.03-083930.1 6
WINGSJ104033.64-084310.1 1
WINGSJ104035.18-082746.3 6
WINGSJ104036.50-082649.4 10
WINGSJ104039.34-085519.2 19
WINGSJ104041.33-085358.9 6
WINGSJ104042.39-084313.5 10
WINGSJ104042.94-083438.6 19
WINGSJ104046.44-085736.0 61
WINGSJ104050.70-084809.7 61
WINGSJ114356.08-341429.2 19
WINGSJ114405.92-343146.2 61
WINGSJ114407.23-343400.3 52
WINGSJ114410.93-343535.2 61
WINGSJ114411.21-343257.3 61
WINGSJ114412.88-343851.4 61
WINGSJ114413.42-343914.8 7
WINGSJ114415.02-343656.2 6
WINGSJ114418.91-343551.5 6
WINGSJ114422.70-344131.1 19
WINGSJ114428.43-342544.7 6
WINGSJ114429.17-342104.2 61
WINGSJ114433.06-343248.0 65
WINGSJ114434.53-341445.6 6
WINGSJ114438.11-342602.4 23
WINGSJ114439.83-341025.7 64
WINGSJ114440.53-343811.9 6
WINGSJ114443.04-342507.9 4
WINGSJ114443.42-342027.8 61
WINGSJ114443.75-343816.0 6
WINGSJ114444.89-341222.2 19
WINGSJ114446.30-340959.6 7
WINGSJ114447.08-342848.5 19
WINGSJ114447.78-342207.9 64
WINGSJ114447.96-342601.3 19
WINGSJ114447.97-342837.5 19
WINGSJ114454.80-343204.2 61
WINGSJ114456.72-342056.1 19
WINGSJ114458.03-342300.7 19
WINGSJ114503.37-344015.5 14
WINGSJ114506.05-342304.2 1
WINGSJ114509.06-342055.8 19
WINGSJ114509.30-343925.2 6
WINGSJ114509.98-341817.2 59
WINGSJ114511.73-343851.3 6
WINGSJ114512.14-340938.4 23
WINGSJ114515.25-342024.8 7
WINGSJ114515.97-343703.1 1
WINGSJ114521.32-343018.6 19
WINGSJ114521.40-343616.4 52
WINGSJ114521.44-343515.9 6
WINGSJ114523.35-341259.0 4
WINGSJ114524.57-343638.2 23
WINGSJ114527.03-342657.8 1
WINGSJ114528.74-343446.4 64
WINGSJ114529.33-344019.6 19
WINGSJ114531.84-342725.5 6
WINGSJ114533.26-342332.8 30
WINGSJ114534.31-342427.1 61
WINGSJ114537.00-343508.4 65
WINGSJ114539.80-341946.6 27
WINGSJ114542.28-341826.5 6
WINGSJ114544.11-342736.4 61
WINGSJ114547.54-343431.2 65
WINGSJ114547.71-343013.2 6
WINGSJ114548.41-343247.1 27
WINGSJ114550.28-343102.2 61
WINGSJ114552.20-342425.6 19
WINGSJ114555.86-341950.4 19
WINGSJ114602.47-343427.8 6
WINGSJ114602.94-342650.0 65
WINGSJ114607.24-343859.3 6
WINGSJ114607.85-342644.6 19
WINGSJ114608.01-343555.5 6
WINGSJ114609.17-342428.1 4
WINGSJ114610.78-343834.4 19
WINGSJ114615.69-342724.0 23
WINGSJ114615.72-341028.7 14
WINGSJ114615.73-341754.3 6
WINGSJ114617.01-343658.2 61
WINGSJ114617.16-342854.7 61
WINGSJ114618.53-341110.5 27
WINGSJ114618.91-344007.2 19
WINGSJ114619.12-341944.4 61
WINGSJ114619.52-343851.4 19
WINGSJ114620.30-342848.6 23
WINGSJ114624.01-343231.1 6
WINGSJ114626.02-341141.6 19
WINGSJ114626.42-343212.2 61
WINGSJ114626.43-341759.8 23
WINGSJ114628.75-343322.1 61
WINGSJ114630.61-341346.6 6
WINGSJ114632.87-341047.2 19
WINGSJ114634.66-342534.7 4
WINGSJ114635.57-341720.5 65
WINGSJ114636.99-341214.6 19
WINGSJ114637.78-341853.7 19
WINGSJ115843.68-311453.7 19
WINGSJ115847.98-310700.3 6
WINGSJ115849.11-312529.2 61
WINGSJ115856.99-312328.3 61
WINGSJ115857.70-311618.0 52
WINGSJ115903.82-312909.0 61
WINGSJ115911.74-311140.4 19
WINGSJ115911.79-312813.8 61
WINGSJ115914.25-312639.0 19
WINGSJ115914.77-313540.8 1
WINGSJ115917.62-310959.9 30
WINGSJ115918.51-313727.3 23
WINGSJ115919.02-313546.8 19
WINGSJ115920.31-313827.6 61
WINGSJ115936.14-312229.4 19
WINGSJ115936.93-312806.4 7
WINGSJ115949.86-311459.1 65
WINGSJ115955.40-310852.9 6
WINGSJ115956.66-313007.4 64
WINGSJ115959.71-311148.4 19
WINGSJ120003.32-311249.1 19
WINGSJ120006.71-312759.0 7
WINGSJ120009.81-310800.3 19
WINGSJ120013.76-311433.9 1
WINGSJ120024.73-313351.8 6
WINGSJ120034.88-311832.1 14
WINGSJ120043.98-312136.1 61
WINGSJ120051.34-311041.1 1
WINGSJ120055.96-311058.3 19
WINGSJ120058.74-311611.3 52
WINGSJ120104.84-313254.7 7
WINGSJ120109.92-311611.0 10
WINGSJ120110.21-312242.8 19
WINGSJ120113.14-313537.9 65
WINGSJ120113.37-312237.1 65
WINGSJ120116.18-312401.3 19
WINGSJ120116.21-311024.6 19
WINGSJ120116.76-313444.6 4
WINGSJ120118.11-313320.7 52
WINGSJ120119.74-312423.5 19
WINGSJ125141.26-153502.9 19
WINGSJ125144.89-153722.0 27
WINGSJ125145.85-151433.5 4
WINGSJ125145.87-151630.9 19
WINGSJ125146.24-154006.8 27
WINGSJ125148.97-153935.3 4
WINGSJ125157.72-151149.6 7
WINGSJ125200.42-151208.2 59
WINGSJ125201.82-152333.9 19
WINGSJ125205.45-152730.4 61
WINGSJ125207.27-152157.2 7
WINGSJ125208.20-153857.7 19
WINGSJ125210.22-153333.3 4
WINGSJ125215.61-153258.5 14
WINGSJ125216.11-152857.0 6
WINGSJ125217.42-153054.2 4
WINGSJ125223.06-152924.6 4
WINGSJ125224.28-152703.8 19
WINGSJ125225.04-153216.0 61
WINGSJ125225.55-153101.5 61
WINGSJ125227.42-153106.7 61
WINGSJ125229.45-152957.9 61
WINGSJ125229.62-152217.7 1
WINGSJ125233.06-153100.5 61
WINGSJ125234.20-152850.7 64
WINGSJ125237.86-151950.9 6
WINGSJ125239.83-153528.8 65
WINGSJ125241.04-153611.6 6
WINGSJ125246.79-153609.9 1
WINGSJ125247.24-152320.6 6
WINGSJ125251.10-152929.5 61
WINGSJ125251.87-151804.5 27
WINGSJ125254.38-151953.3 65
WINGSJ125257.50-152723.9 61
WINGSJ125306.63-151538.5 19
WINGSJ125310.04-153433.3 19
WINGSJ125313.84-151608.6 7
WINGSJ125315.47-152752.1 14
WINGSJ125317.63-151054.8 64
WINGSJ125319.47-153322.1 4
WINGSJ125321.30-152926.5 19
WINGSJ125322.91-152241.1 19
WINGSJ125328.32-151933.8 61
WINGSJ125329.74-152102.1 23
WINGSJ125341.07-152147.0 52
WINGSJ125342.34-151655.7 61
WINGSJ125344.05-151656.1 61
WINGSJ125351.50-150823.6 59
WINGSJ125353.20-153522.1 10
WINGSJ125353.65-151122.6 4
WINGSJ125354.38-152714.8 6
WINGSJ125355.14-153934.0 6
WINGSJ125355.22-152255.9 10
WINGSJ125355.60-151837.2 6
WINGSJ125357.24-152921.1 14
WINGSJ125558.87-172416.2 52
WINGSJ125559.66-173556.2 52
WINGSJ125600.98-172336.7 23
WINGSJ125602.58-171626.5 61
WINGSJ125604.33-172223.1 23
WINGSJ125604.84-171039.0 19
WINGSJ125608.09-173256.0 19
WINGSJ125620.16-172310.7 1
WINGSJ125621.82-173832.3 64
WINGSJ125622.45-171733.2 1
WINGSJ125622.72-172152.8 10
WINGSJ125627.07-172053.7 61
WINGSJ125628.34-170932.7 19
WINGSJ125635.50-170756.9 19
WINGSJ125636.23-173738.3 61
WINGSJ125638.64-171938.6 19
WINGSJ125648.70-173504.3 19
WINGSJ125650.18-173439.5 19
WINGSJ125653.35-173448.8 19
WINGSJ125653.86-173453.6 64
WINGSJ125657.92-171156.0 65
WINGSJ125700.78-172244.3 64
WINGSJ125701.86-170804.2 19
WINGSJ125711.36-173904.6 19
WINGSJ125712.84-170829.5 23
WINGSJ125728.27-172818.2 65
WINGSJ125732.45-171524.0 64
WINGSJ125759.61-172615.8 30
WINGSJ125759.72-173408.1 64
WINGSJ125805.79-173947.8 65
WINGSJ125806.83-172208.3 27
WINGSJ125808.95-171111.3 52
WINGSJ125817.17-172408.7 19
WINGSJ132243.83-312853.9 64
WINGSJ132246.24-315543.2 61
WINGSJ132250.70-313707.5 61
WINGSJ132251.29-313544.4 10
WINGSJ132253.27-313247.7 1
WINGSJ132254.03-314516.7 19
WINGSJ132255.52-312826.0 19
WINGSJ132303.83-312359.1 65
WINGSJ132308.73-314209.2 19
WINGSJ132309.45-314022.5 59
WINGSJ132315.11-312735.9 6
WINGSJ132318.53-312836.9 64
WINGSJ132323.19-313715.1 64
WINGSJ132325.55-314030.9 52
WINGSJ132327.41-312552.5 19
WINGSJ132327.42-312903.5 61
WINGSJ132329.42-314410.0 27
WINGSJ132330.35-313315.7 19
WINGSJ132336.59-313722.4 52
WINGSJ132340.15-312503.8 19
WINGSJ132341.08-314155.8 6
WINGSJ132348.85-314636.5 64
WINGSJ132354.69-313720.6 6
WINGSJ132359.24-313128.2 64
WINGSJ132406.84-312525.1 6
WINGSJ132417.28-313331.4 19
WINGSJ132420.56-313725.5 19
WINGSJ132428.05-315151.9 59
WINGSJ132431.97-314451.9 64
WINGSJ132433.88-314014.1 19
WINGSJ132435.15-313837.4 65
WINGSJ132444.37-313723.4 7
WINGSJ132446.72-314034.1 65
WINGSJ132452.96-314150.5 7
WINGSJ132501.35-312817.0 64
WINGSJ132502.88-312957.9 19
WINGSJ132507.84-315046.2 1
WINGSJ132509.38-315449.3 10
WINGSJ132510.58-314420.7 1
WINGSJ133031.28-330523.4 4
WINGSJ133036.05-330811.9 6
WINGSJ133036.50-331221.6 19
WINGSJ133043.10-332153.1 6
WINGSJ133048.81-332553.9 27
WINGSJ133051.29-331043.1 52
WINGSJ133052.36-331159.4 61
WINGSJ133053.13-331027.2 19
WINGSJ133058.19-332714.0 19
WINGSJ133103.31-330708.9 27
WINGSJ133113.14-331613.6 65
WINGSJ133114.01-330449.8 19
WINGSJ133115.33-325733.4 19
WINGSJ133119.48-330501.9 19
WINGSJ133119.65-331845.1 6
WINGSJ133120.80-331253.3 1
WINGSJ133131.41-332527.5 4
WINGSJ133136.24-325851.4 61
WINGSJ133136.56-332605.3 61
WINGSJ133138.07-331525.8 6
WINGSJ133138.87-332739.6 6
WINGSJ133139.61-331618.4 1
WINGSJ133143.01-331104.4 61
WINGSJ133144.39-332349.2 64
WINGSJ133153.47-325735.1 64
WINGSJ133156.71-325757.9 19
WINGSJ133200.75-331618.5 65
WINGSJ133205.89-330346.8 19
WINGSJ133205.89-332009.8 19
WINGSJ133206.49-332159.6 19
WINGSJ133235.33-331441.1 61
WINGSJ133239.61-331658.3 10
WINGSJ133240.76-331352.7 1
WINGSJ133241.28-330057.2 7
WINGSJ133246.83-331830.4 4
WINGSJ133248.34-332256.6 52
WINGSJ133248.38-332706.0 6
WINGSJ133250.51-332750.4 61
WINGSJ133250.67-331515.1 52
WINGSJ133256.96-325735.6 14
WINGSJ133258.82-330230.9 61
WINGSJ145148.19+164727.6 61
WINGSJ145148.78+164531.9 19
WINGSJ145159.81+164155.7 6
WINGSJ145200.43+163856.9 59
WINGSJ145204.73+162839.5 23
WINGSJ145206.44+162734.8 19
WINGSJ145206.92+163427.4 19
WINGSJ145208.61+164035.7 19
WINGSJ145211.42+164248.3 61
WINGSJ145221.62+164434.0 7
WINGSJ145228.26+163037.9 64
WINGSJ145230.17+163933.1 19
WINGSJ145255.02+162604.3 52
WINGSJ145257.05+163301.0 52
WINGSJ145302.79+165657.6 61
WINGSJ145306.62+163043.5 7
WINGSJ145311.68+164732.9 10
WINGSJ145312.56+164706.5 19
WINGSJ145313.08+165657.8 27
WINGSJ145317.72+164715.1 6
WINGSJ145328.30+163603.4 27
WINGSJ145338.36+164228.5 19
WINGSJ145350.40+162601.3 52
WINGSJ145353.33+165317.4 52
WINGSJ145354.76+164836.5 19
WINGSJ145359.51+164334.9 19
WINGSJ145405.20+164610.0 1
WINGSJ145407.33+163703.7 59
WINGSJ180910.25+494713.2 64
WINGSJ180914.68+500040.0 7
WINGSJ180934.21+494605.7 61
WINGSJ180944.15+495058.3 19
WINGSJ180948.34+493849.7 23
WINGSJ180954.70+495656.8 61
WINGSJ180956.58+494203.4 30
WINGSJ181005.24+494103.0 59
WINGSJ181019.28+500706.8 61
WINGSJ181032.97+494206.2 61
WINGSJ181035.31+494849.3 1
WINGSJ181049.98+495158.7 1
WINGSJ181056.13+501048.9 65
WINGSJ181113.08+495523.7 14
WINGSJ181123.31+501156.4 19
WINGSJ181123.50+500236.8 65
WINGSJ181158.34+494400.7 61
WINGSJ181209.18+495120.5 59
WINGSJ181210.43+494848.9 52
WINGSJ181214.79+494532.8 7
WINGSJ214524.46-433739.0 19
WINGSJ214526.43-435644.1 27
WINGSJ214528.31-435015.2 1
WINGSJ214529.88-434908.8 65
WINGSJ214538.52-434934.1 65
WINGSJ214539.82-440436.7 61
WINGSJ214541.09-440058.3 27
WINGSJ214542.65-433755.6 6
WINGSJ214552.15-434231.7 61
WINGSJ214553.53-435844.8 65
WINGSJ214554.85-435908.4 61
WINGSJ214555.59-434258.3 10
WINGSJ214556.80-434917.3 23
WINGSJ214558.34-435618.2 6
WINGSJ214601.31-435106.7 65
WINGSJ214602.69-434418.0 61
WINGSJ214609.62-440148.1 61
WINGSJ214610.36-434155.2 65
WINGSJ214612.84-440209.8 61
WINGSJ214618.76-434855.0 19
WINGSJ214629.91-434626.3 6
WINGSJ214631.89-435232.4 64
WINGSJ214635.28-440659.2 61
WINGSJ214651.94-435745.4 61
WINGSJ214652.37-435224.3 52
WINGSJ214701.48-434610.9 6
WINGSJ214703.19-434549.0 65
WINGSJ214705.77-434734.0 65
WINGSJ214706.25-434538.7 52
WINGSJ214707.74-434506.3 65
WINGSJ214708.01-440910.3 1
WINGSJ214709.31-434804.9 10
WINGSJ214709.97-440530.8 61
WINGSJ214716.02-435146.1 64
WINGSJ214716.80-434527.1 6
WINGSJ214717.74-434532.6 7
WINGSJ214726.61-435158.5 65
WINGSJ214727.49-434452.8 52
WINGSJ214728.26-434925.3 6
WINGSJ214738.00-440039.1 61
WINGSJ214744.96-440102.2 7
WINGSJ214752.86-434238.6 65
WINGSJ214804.89-434828.0 19
WINGSJ214805.44-434712.2 14
WINGSJ214812.94-435127.4 61
WINGSJ214819.89-434148.5 19
WINGSJ214822.24-435343.9 6
WINGSJ214822.68-434336.2 61
WINGSJ215046.59-152915.8 64
WINGSJ215046.81-153051.8 64
WINGSJ215048.12-155650.4 6
WINGSJ215052.45-155303.3 10
WINGSJ215103.29-152900.2 6
WINGSJ215104.65-152640.4 6
WINGSJ215105.35-153427.2 61
WINGSJ215108.20-152911.2 30
WINGSJ215108.81-153010.7 4
WINGSJ215110.43-153252.9 30
WINGSJ215123.88-154303.1 4
WINGSJ215125.40-153421.5 7
WINGSJ215127.49-152825.3 61
WINGSJ215129.77-154033.3 61
WINGSJ215134.46-152555.9 59
WINGSJ215134.48-155455.6 14
WINGSJ215136.35-153802.7 19
WINGSJ215137.65-152949.8 61
WINGSJ215138.01-152947.4 65
WINGSJ215138.44-153233.9 6
WINGSJ215141.85-153148.6 65
WINGSJ215143.24-153639.4 6
WINGSJ215145.82-152602.3 10
WINGSJ215146.84-152846.8 14
WINGSJ215147.79-155647.0 61
WINGSJ215149.00-154831.9 14
WINGSJ215154.07-154849.4 1
WINGSJ215154.55-154612.3 61
WINGSJ215155.92-152910.6 65
WINGSJ215156.34-155024.9 52
WINGSJ215158.47-155033.2 61
WINGSJ215200.39-152607.7 14
WINGSJ215200.63-152857.2 1
WINGSJ215200.76-153209.2 19
WINGSJ215202.37-155359.2 6
WINGSJ215205.46-154023.0 7
WINGSJ215209.21-155717.7 64
WINGSJ215211.35-152940.7 6
WINGSJ215211.61-153848.9 65
WINGSJ215212.21-155432.2 7
WINGSJ215214.96-153141.8 61
WINGSJ215216.21-154818.0 61
WINGSJ215219.58-153321.3 65
WINGSJ215220.43-153137.9 65
WINGSJ215222.50-154457.4 61
WINGSJ215235.91-152531.1 7
WINGSJ215236.36-155111.5 61
WINGSJ215240.49-153139.7 61
WINGSJ215246.88-155034.3 6
WINGSJ215253.26-154951.1 61
WINGSJ215254.90-153619.4 23
WINGSJ215256.32-153316.0 61
WINGSJ215259.30-153548.8 64
WINGSJ215607.43-073316.1 1
WINGSJ215614.45-080314.2 19
WINGSJ215615.47-075416.1 61
WINGSJ215615.64-080519.0 7
WINGSJ215621.90-073947.5 65
WINGSJ215625.17-075456.5 7
WINGSJ215629.00-073932.5 6
WINGSJ215630.89-073845.6 27
WINGSJ215632.04-073504.3 65
WINGSJ215634.12-074225.9 19
WINGSJ215634.48-074313.3 6
WINGSJ215634.62-080315.8 30
WINGSJ215641.37-080315.3 19
WINGSJ215642.94-075535.6 19
WINGSJ215643.19-075754.0 61
WINGSJ215644.38-075711.6 30
WINGSJ215647.21-074130.1 19
WINGSJ215651.72-075529.3 19
WINGSJ215655.60-074241.1 23
WINGSJ215656.28-075333.8 30
WINGSJ215659.86-075126.8 65
WINGSJ215700.17-080234.5 19
WINGSJ215701.75-080049.4 6
WINGSJ215703.54-074331.0 61
WINGSJ215706.18-080345.5 61
WINGSJ215706.97-080157.3 61
WINGSJ215708.78-075457.5 30
WINGSJ215709.72-073332.1 7
WINGSJ215709.84-073903.7 6
WINGSJ215712.64-074631.1 14
WINGSJ215714.34-074142.6 61
WINGSJ215723.44-080003.8 6
WINGSJ215723.65-080252.2 19
WINGSJ215724.67-074114.1 19
WINGSJ215728.36-074549.7 23
WINGSJ215729.00-080448.4 19
WINGSJ215738.66-074821.1 6
WINGSJ215739.05-080501.4 6
WINGSJ215743.56-074156.8 19
WINGSJ215744.18-075259.0 6
WINGSJ215750.10-080345.7 64
WINGSJ215750.82-080455.5 6
WINGSJ215752.02-075020.5 65
WINGSJ215753.32-074121.4 23
WINGSJ215753.57-075121.2 23
WINGSJ215800.01-080438.0 19
WINGSJ215800.86-073835.7 61
WINGSJ215809.05-074047.6 6
WINGSJ215818.50-074308.0 27
WINGSJ220415.45-055057.4 1
WINGSJ220423.52-053115.9 61
WINGSJ220423.78-053029.8 64
WINGSJ220428.96-054129.1 7
WINGSJ220431.31-055117.5 14
WINGSJ220438.63-055029.5 14
WINGSJ220441.48-053549.5 65
WINGSJ220444.65-053330.6 65
WINGSJ220448.93-053812.8 30
WINGSJ220451.67-053009.7 61
WINGSJ220457.04-054936.3 10
WINGSJ220502.22-054317.0 19
WINGSJ220506.74-053548.8 65
WINGSJ220510.14-054440.3 6
WINGSJ220512.18-052532.0 61
WINGSJ220513.07-053756.9 6
WINGSJ220518.32-052001.7 52
WINGSJ220518.56-053737.7 6
WINGSJ220522.96-054805.0 6
WINGSJ220523.00-051939.4 64
WINGSJ220525.65-053831.2 7
WINGSJ220525.72-053130.7 7
WINGSJ220526.74-052631.3 23
WINGSJ220528.90-052834.0 1
WINGSJ220531.62-052915.7 23
WINGSJ220531.75-052749.7 23
WINGSJ220531.88-052030.6 65
WINGSJ220532.35-054932.9 64
WINGSJ220533.93-052226.2 30
WINGSJ220537.52-054717.3 7
WINGSJ220538.48-052838.8 1
WINGSJ220538.63-053916.2 14
WINGSJ220540.57-054848.9 6
WINGSJ220541.45-055004.8 64
WINGSJ220541.74-054656.9 19
WINGSJ220542.36-053452.2 64
WINGSJ220543.43-052343.1 6
WINGSJ220544.08-053922.9 61
WINGSJ220545.06-052803.5 61
WINGSJ220547.56-053432.3 61
WINGSJ220547.70-052415.8 14
WINGSJ220548.98-052651.2 30
WINGSJ220551.59-053924.7 52
WINGSJ220553.12-055012.7 7
WINGSJ220553.86-054224.5 23
WINGSJ220554.88-053152.6 27
WINGSJ220556.74-054822.4 6
WINGSJ220559.61-054952.3 19
WINGSJ220601.91-053518.9 10
WINGSJ220605.47-055006.1 6
WINGSJ220608.19-055235.4 6
WINGSJ220611.16-053247.1 65
WINGSJ220612.25-054919.8 10
WINGSJ220614.11-053809.2 4
WINGSJ220618.30-054808.9 1
WINGSJ220623.20-052205.3 23
WINGSJ220627.80-052242.4 19
WINGSJ220628.70-055007.1 1
WINGSJ220629.18-052006.5 14
WINGSJ220629.75-054215.3 61
WINGSJ223411.84+012212.7 64
WINGSJ223429.44+011606.9 19
WINGSJ223434.69+012029.5 4
WINGSJ223517.41+014350.8 65
WINGSJ223537.19+014140.2 23
WINGSJ223541.21+012758.7 7
WINGSJ223558.05+011401.4 10
WINGSJ223605.28+013534.7 27
WINGSJ223608.28+012059.2 61
WINGSJ223622.33+011901.3 61
WINGSJ223622.74+014449.2 65
WINGSJ223623.62+011859.4 61
WINGSJ230953.76+073530.3 64
WINGSJ231000.24+074958.1 6
WINGSJ231003.18+074244.9 65
WINGSJ231009.83+074928.5 61
WINGSJ231010.31+073750.7 19
WINGSJ231014.70+073908.6 6
WINGSJ231041.89+072048.8 19
WINGSJ231102.71+074905.0 61
WINGSJ231106.54+072746.2 19
WINGSJ233518.08+205654.9 61
WINGSJ233538.99+205319.2 61
WINGSJ233539.17+210439.2 65
WINGSJ233557.08+211105.5 6
WINGSJ233617.33+210622.5 23
WINGSJ233625.05+210902.5 61
WINGSJ233634.08+211634.9 65
WINGSJ233700.08+212349.1 61
WINGSJ233724.98+211603.1 19
WINGSJ233725.88+205435.2 27
WINGSJ233728.50+210803.3 65
WINGSJ233734.98+211600.5 65

